D\"oblin--Fourier cancellation and kinetic Aleksandrov estimates

We develop a cancellation mechanism for linear second-order kinetic equations in non-divergence form with measurable uniformly elliptic coefficients. We decompose the dynamics into spatial waves and follow two families of velocity paths along which the waves acquire nearly opposite phases. The parabolic Krylov--Safonov theory gives a common lower bound for the two velocity marginals. The corresponding contributions cancel up to a small phase error, producing a contraction \textit{\`a la D\"oblin}. Iterating this contraction yields exponential Fourier decay estimates with enhanced dissipation. We then present two applications. The first contribution is a kinetic Aleksandrov estimate: a maximum principle in which the source is measured in an $L^p$ norm. For rough coefficients $A(t,v)$ independent of position, we obtain the estimate for every $p>2n+1$, where $n$ is the dimension of position and velocity. The Fourier decay also gives spatial smoothness, and parabolic regularity gives H\"older continuity in time and velocity. For autonomous coefficients $a(x,v)$ in dimension one, position serves as time away from zero velocity. A Harnack comparison controls returns to small velocity intervals and yields the estimate for every $p>4$. Both thresholds are optimal among those valid for all ellipticity ratios. The second contribution concerns position on the torus and velocity on the sphere, with measurable uniformly elliptic diffusion coefficients $A(t,v)$ independent of position. We prove enhanced dissipation with the optimal square-root frequency power and Gevrey regularity in position. For autonomous coefficients $A=A(v)$, we also obtain exponential convergence to equilibrium in $L^2$ weighted by the invariant velocity measure, and a quantitative spectral gap. To our knowledge, these are the first results on decay established for laws of kinetic equations with rough coefficients.

==> figures/data/f1_path1_0.dat <==
0.0000 0.0000
0.0040 -0.0109
0.0080 -0.0119
0.0120 -0.0159
0.0160 -0.0136
0.0200 -0.0208
0.0240 -0.0260
0.0280 -0.0253
0.0320 -0.0141
0.0360 -0.0110
0.0400 -0.0093
0.0440 -0.0042
0.0480 -0.0089
0.0520 -0.0048
0.0560 -0.0033
0.0600 -0.0029
0.0640 0.0187
0.0680 0.0343
0.0720 0.0413
0.0760 0.0390
0.0800 0.0435
0.0840 0.0376
0.0880 0.0485
0.0920 0.0475
0.0960 0.0235
0.1000 0.0206
0.1040 0.0128
0.1080 0.0020
0.1120 -0.0095
0.1160 -0.0126
0.1200 0.0010
0.1240 -0.0099
0.1280 -0.0065
0.1320 -0.0006
0.1360 -0.0041
0.1400 0.0013
0.1440 -0.0031
0.1480 -0.0076
0.1520 -0.0127
0.1560 -0.0195
0.1600 -0.0215
0.1640 -0.0303
0.1680 -0.0254
0.1720 -0.0274
0.1760 -0.0241
0.1800 -0.0202
0.1840 -0.0227
0.1880 -0.0306
0.1920 -0.0248
0.1960 -0.0188
0.2000 -0.0267
0.2040 -0.0325
0.2080 -0.0320
0.2120 -0.0252
0.2160 -0.0256
0.2200 -0.0297
0.2240 -0.0384
0.2280 -0.0441
0.2320 -0.0423
0.2360 -0.0479
0.2400 -0.0534
0.2440 -0.0489
0.2480 -0.0444
0.2520 -0.0419
0.2560 -0.0405
0.2600 -0.0503
0.2640 -0.0463
0.2680 -0.0332
0.2720 -0.0357
0.2760 -0.0448
0.2800 -0.0363
0.2840 -0.0323
0.2880 -0.0272
0.2920 -0.0258
0.2960 -0.0230
0.3000 -0.0251
0.3040 -0.0214
0.3080 -0.0245
0.3120 -0.0206
0.3160 -0.0213
0.3200 -0.0221
0.3240 -0.0155
0.3280 -0.0216
0.3320 -0.0209
0.3360 -0.0207
0.3400 -0.0227
0.3440 -0.0298
0.3480 -0.0251
0.3520 -0.0270
0.3560 -0.0246
0.3600 -0.0169
0.3640 -0.0091
0.3680 -0.0073
0.3720 -0.0001
0.3760 0.0055
0.3800 0.0110
0.3840 0.0090
0.3880 0.0079
0.3920 0.0154
0.3960 0.0083
0.4000 0.0167
0.4040 0.0177
0.4080 0.0244
0.4120 0.0248
0.4160 0.0244
0.4200 0.0179
0.4240 0.0229
0.4280 0.0296
0.4320 0.0296
0.4360 0.0308
0.4400 0.0249
0.4440 0.0242
0.4480 0.0187
0.4520 0.0174
0.4560 0.0152
0.4600 0.0120
0.4640 0.0036
0.4680 0.0105
0.4720 0.0124
0.4760 0.0158
0.4800 0.0233
0.4840 0.0187
0.4880 0.0230
0.4920 0.0212
0.4960 0.0188
0.5000 0.0177
0.5040 0.0204
0.5080 0.0177
0.5120 0.0158
0.5160 0.0059
0.5200 0.0090
0.5240 0.0059
0.5280 0.0114
0.5320 0.0140
0.5360 0.0104
0.5400 0.0152
0.5440 0.0186
0.5480 0.0242
0.5520 0.0297
0.5560 0.0321
0.5600 0.0343
0.5640 0.0381
0.5680 0.0421
0.5720 0.0511
0.5760 0.0508
0.5800 0.0490
0.5840 0.0392
0.5880 0.0389
0.5920 0.0411
0.5960 0.0349
0.6000 0.0284
0.6040 0.0320
0.6080 0.0259
0.6120 0.0289
0.6160 0.0111
0.6200 0.0089
0.6240 0.0086
0.6280 0.0110
0.6320 0.0040
0.6360 0.0059
0.6400 0.0098
0.6440 0.0074
0.6480 0.0063
0.6520 0.0103
0.6560 0.0255
0.6600 0.0233
0.6640 0.0240
0.6680 0.0194
0.6720 0.0123
0.6760 0.0066
0.6800 0.0034
0.6840 -0.0116
0.6880 0.0001
0.6920 0.0029
0.6960 0.0035
0.7000 0.0033
0.7040 -0.0018
0.7080 -0.0049
0.7120 0.0025
0.7160 0.0003
0.7200 -0.0002
0.7240 0.0009
0.7280 -0.0012
0.7320 -0.0102
0.7360 0.0014
0.7400 -0.0125
0.7440 -0.0108
0.7480 -0.0038
0.7520 -0.0016
0.7560 -0.0052
0.7600 -0.0107
0.7640 -0.0053
0.7680 -0.0015
0.7720 0.0026
0.7760 -0.0063
0.7800 -0.0043
0.7840 0.0001
0.7880 0.0096
0.7920 -0.0059
0.7960 -0.0190
0.8000 -0.0094
0.8040 -0.0079
0.8080 -0.0063
0.8120 -0.0008
0.8160 -0.0104
0.8200 -0.0041
0.8240 0.0000
0.8280 -0.0027
0.8320 0.0025
0.8360 -0.0104
0.8400 -0.0032
0.8440 0.0006
0.8480 0.0125
0.8520 0.0205
0.8560 0.0199
0.8600 0.0119
0.8640 0.0233
0.8680 0.0311
0.8720 0.0272
0.8760 0.0279
0.8800 0.0263
0.8840 0.0232
0.8880 0.0287
0.8920 0.0263
0.8960 0.0411
0.9000 0.0232
0.9040 0.0169
0.9080 0.0159
0.9120 0.0242
0.9160 0.0267
0.9200 0.0053
0.9240 -0.0003
0.9280 -0.0053
0.9320 -0.0068
0.9360 -0.0106
0.9400 0.0063
0.9440 -0.0056
0.9480 -0.0025
0.9520 -0.0057
0.9560 -0.0092
0.9600 -0.0055
0.9640 0.0010
0.9680 0.0260
0.9720 0.0225
0.9760 0.0253
0.9800 0.0315
0.9840 0.0356
0.9880 0.0464
0.9920 0.0624
0.9960 0.0639
1.0000 0.0563
1.0040 0.0432
1.0080 0.0341
1.0120 0.0493
1.0160 0.0427
1.0200 0.0448
1.0240 0.0362
1.0280 0.0343
1.0320 0.0481
1.0360 0.0442
1.0400 0.0404
1.0440 0.0476
1.0480 0.0399
1.0520 0.0530
1.0560 0.0451
1.0600 0.0490
1.0640 0.0599
1.0680 0.0540
1.0720 0.0421
1.0760 0.0360
1.0800 0.0219
1.0840 0.0211
1.0880 0.0201
1.0920 0.0270
1.0960 0.0267
1.1000 0.0364
1.1040 0.0248
1.1080 0.0384
1.1120 0.0397
1.1160 0.0414
1.1200 0.0402
1.1240 0.0476
1.1280 0.0493
1.1320 0.0434
1.1360 0.0402
1.1400 0.0444
1.1440 0.0485
1.1480 0.0571
1.1520 0.0504
1.1560 0.0491
1.1600 0.0508
1.1640 0.0567
1.1680 0.0543
1.1720 0.0588
1.1760 0.0548
1.1800 0.0542
1.1840 0.0496
1.1880 0.0439
1.1920 0.0420
1.1960 0.0418
1.2000 0.0408
1.2040 0.0361
1.2080 0.0337
1.2120 0.0460
1.2160 0.0551
1.2200 0.0461
1.2240 0.0419
1.2280 0.0454
1.2320 0.0537
1.2360 0.0513
1.2400 0.0544
1.2440 0.0550
1.2480 0.0520
1.2520 0.0493
1.2560 0.0474
1.2600 0.0548
1.2640 0.0472
1.2680 0.0495
1.2720 0.0543
1.2760 0.0567
1.2800 0.0542
1.2840 0.0558
1.2880 0.0518
1.2920 0.0526
1.2960 0.0529
1.3000 0.0556
1.3040 0.0452
1.3080 0.0558
1.3120 0.0469
1.3160 0.0419
1.3200 0.0507
1.3240 0.0519
1.3280 0.0450
1.3320 0.0410
1.3360 0.0372
1.3400 0.0367
1.3440 0.0303
1.3480 0.0290
1.3520 0.0130
1.3560 0.0225
1.3600 0.0207
1.3640 0.0160
1.3680 0.0163
1.3720 0.0158
1.3760 0.0192
1.3800 0.0302
1.3840 0.0294
1.3880 0.0345
1.3920 0.0443
1.3960 0.0424
1.4000 0.0420
1.4040 0.0365
1.4080 0.0338
1.4120 0.0357
1.4160 0.0413
1.4200 0.0446
1.4240 0.0447
1.4280 0.0285
1.4320 0.0234
1.4360 0.0233
1.4400 0.0250
1.4440 0.0245
1.4480 0.0267
1.4520 0.0249
1.4560 0.0265
1.4600 0.0266
1.4640 0.0268
1.4680 0.0173
1.4720 0.0209
1.4760 0.0238
1.4800 0.0212
1.4840 0.0287
1.4880 0.0257
1.4920 0.0221
1.4960 0.0249
1.5000 0.0214
1.5040 -0.0007
1.5080 -0.0037
1.5120 -0.0059
1.5160 -0.0005
1.5200 -0.0053
1.5240 -0.0047
1.5280 -0.0034
1.5320 -0.0025
1.5360 0.0022
1.5400 0.0121
1.5440 0.0237
1.5480 0.0261
1.5520 0.0396
1.5560 0.0261
1.5600 0.0374
1.5640 0.0378
1.5680 0.0410
1.5720 0.0367
1.5760 0.0234
1.5800 0.0139
1.5840 0.0128
1.5880 -0.0044
1.5920 0.0002
1.5960 0.0153
1.6000 -0.0001
1.6040 -0.0028
1.6080 -0.0105
1.6120 -0.0091
1.6160 -0.0130
1.6200 -0.0192
1.6240 -0.0123
1.6280 -0.0085
1.6320 -0.0028
1.6360 -0.0035
1.6400 -0.0013
1.6440 -0.0007
1.6480 -0.0058
1.6520 -0.0059
1.6560 -0.0016
1.6600 -0.0063
1.6640 0.0015
1.6680 0.0024
1.6720 -0.0023
1.6760 -0.0150
1.6800 -0.0129
1.6840 -0.0183
1.6880 -0.0190
1.6920 -0.0230
1.6960 -0.0280
1.7000 -0.0236
1.7040 -0.0240
1.7080 -0.0204
1.7120 -0.0137
1.7160 -0.0082
1.7200 -0.0034
1.7240 0.0049
1.7280 -0.0103
1.7320 -0.0157
1.7360 -0.0120
1.7400 -0.0065
1.7440 -0.0126
1.7480 -0.0050
1.7520 0.0090
1.7560 0.0165
1.7600 0.0216
1.7640 0.0194
1.7680 0.0081
1.7720 0.0003
1.7760 -0.0148
1.7800 -0.0138
1.7840 -0.0166
1.7880 -0.0115
1.7920 -0.0164
1.7960 -0.0209
1.8000 -0.0211
1.8040 -0.0157
1.8080 -0.0085
1.8120 -0.0057
1.8160 0.0080
1.8200 0.0018
1.8240 -0.0047
1.8280 -0.0103
1.8320 -0.0119
1.8360 -0.0117
1.8400 -0.0089
1.8440 -0.0048
1.8480 -0.0033
1.8520 0.0035
1.8560 0.0055
1.8600 0.0076
1.8640 0.0088
1.8680 0.0231
1.8720 0.0208
1.8760 0.0209
1.8800 0.0170
1.8840 0.0018
1.8880 0.0048
1.8920 0.0051
1.8960 0.0079
1.9000 0.0062
1.9040 0.0036
1.9080 0.0058
1.9120 0.0054
1.9160 -0.0018
1.9200 -0.0009
1.9240 -0.0135
1.9280 0.0017
1.9320 0.0070
1.9360 0.0177
1.9400 0.0179
1.9440 0.0096
1.9480 0.0147
1.9520 0.0150
1.9560 0.0144
1.9600 0.0163
1.9640 0.0079
1.9680 0.0019
1.9720 0.0067
1.9760 0.0200
1.9800 0.0205
1.9840 0.0119
1.9880 0.0238
1.9920 0.0225
1.9960 0.0289
2.0000 0.0307
2.0040 0.0331
2.0080 0.0327
2.0120 0.0340
2.0160 0.0305
2.0200 0.0324
2.0240 0.0254
2.0280 0.0348
2.0320 0.0373
2.0360 0.0301
2.0400 0.0302
2.0440 0.0241
2.0480 0.0268
2.0520 0.0268
2.0560 0.0281
2.0600 0.0243
2.0640 0.0226
2.0680 0.0222
2.0720 0.0168
2.0760 0.0162
2.0800 0.0175
2.0840 0.0176
2.0880 0.0112
2.0920 0.0218
2.0960 0.0246
2.1000 0.0279
2.1040 0.0280
2.1080 0.0237
2.1120 0.0158
2.1160 0.0233
2.1200 0.0265
2.1240 0.0220
2.1280 0.0220
2.1320 0.0215
2.1360 0.0244
2.1400 0.0227
2.1440 0.0160
2.1480 0.0175
2.1520 0.0180
2.1560 0.0089
2.1600 0.0150
2.1640 0.0147
2.1680 0.0113
2.1720 0.0040
2.1760 -0.0021
2.1800 0.0122
2.1840 0.0074
2.1880 0.0043
2.1920 0.0042
2.1960 0.0024
2.2000 0.0019
2.2040 0.0031
2.2080 -0.0057
2.2120 -0.0082
2.2160 -0.0053
2.2200 -0.0044
2.2240 -0.0174
2.2280 -0.0202
2.2320 -0.0156
2.2360 -0.0130
2.2400 -0.0096
2.2440 -0.0168
2.2480 -0.0104
2.2520 -0.0039
2.2560 -0.0046
2.2600 0.0088
2.2640 0.0178
2.2680 0.0201
2.2720 0.0158
2.2760 0.0035
2.2800 -0.0007
2.2840 0.0034
2.2880 -0.0105
2.2920 -0.0146
2.2960 -0.0148
2.3000 -0.0065
2.3040 -0.0088
2.3080 -0.0021
2.3120 0.0131
2.3160 0.0144
2.3200 0.0062
2.3240 0.0075
2.3280 0.0129
2.3320 0.0159
2.3360 0.0126
2.3400 0.0111
2.3440 0.0301
2.3480 0.0297
2.3520 0.0290
2.3560 0.0203
2.3600 0.0168
2.3640 0.0155
2.3680 0.0025
2.3720 0.0038
2.3760 -0.0003
2.3800 -0.0076
2.3840 -0.0055
2.3880 -0.0088
2.3920 -0.0038
2.3960 -0.0019
2.4000 -0.0016
2.4040 -0.0164
2.4080 -0.0176
2.4120 -0.0210
2.4160 -0.0210
2.4200 -0.0229
2.4240 -0.0222
2.4280 -0.0216
2.4320 -0.0230
2.4360 -0.0159
2.4400 -0.0167
2.4440 -0.0169
2.4480 -0.0105
2.4520 -0.0199
2.4560 -0.0232
2.4600 -0.0230
2.4640 -0.0299
2.4680 -0.0360
2.4720 -0.0358
2.4760 -0.0357
2.4800 -0.0474
2.4840 -0.0552
2.4880 -0.0572
2.4920 -0.0540
2.4960 -0.0574
2.5000 -0.0519
2.5040 -0.0489
2.5080 -0.0447
2.5120 -0.0479
2.5160 -0.0482
2.5200 -0.0442
2.5240 -0.0401
2.5280 -0.0450
2.5320 -0.0473
2.5360 -0.0414
2.5400 -0.0325
2.5440 -0.0434
2.5480 -0.0365
2.5520 -0.0343
2.5560 -0.0261
2.5600 -0.0286
2.5640 -0.0270
2.5680 -0.0294
2.5720 -0.0264
2.5760 -0.0232
2.5800 -0.0200
2.5840 -0.0158
2.5880 -0.0110
2.5920 -0.0073
2.5960 0.0090
2.6000 0.0150
2.6040 0.0181
2.6080 0.0238
2.6120 0.0242
2.6160 0.0246
2.6200 0.0210
2.6240 0.0144
2.6280 0.0096
2.6320 0.0106
2.6360 0.0139
2.6400 0.0089
2.6440 0.0077
2.6480 0.0130
2.6520 0.0148
2.6560 0.0099
2.6600 0.0072
2.6640 -0.0089
2.6680 0.0025
2.6720 0.0000
2.6760 -0.0047
2.6800 -0.0240
2.6840 -0.0327
2.6880 -0.0314
2.6920 -0.0153
2.6960 -0.0188
2.7000 -0.0209
2.7040 -0.0369
2.7080 -0.0257
2.7120 -0.0375
2.7160 -0.0413
2.7200 -0.0490
2.7240 -0.0429
2.7280 -0.0424
2.7320 -0.0247
2.7360 -0.0432
2.7400 -0.0331
2.7440 -0.0300
2.7480 -0.0259
2.7520 -0.0407
2.7560 -0.0346
2.7600 -0.0348
2.7640 -0.0363
2.7680 -0.0385
2.7720 -0.0367
2.7760 -0.0423
2.7800 -0.0422
2.7840 -0.0383
2.7880 -0.0260
2.7920 -0.0203
2.7960 -0.0380
2.8000 -0.0467
2.8040 -0.0588
2.8080 -0.0513
2.8120 -0.0378
2.8160 -0.0387
2.8200 -0.0257
2.8240 -0.0171
2.8280 0.0179
2.8320 0.0139
2.8360 0.0054
2.8400 0.0109
2.8440 0.0077
2.8480 -0.0011
2.8520 0.0074
2.8560 0.0162
2.8600 0.0162
2.8640 0.0112
2.8680 0.0150
2.8720 0.0135
2.8760 0.0139
2.8800 0.0192
2.8840 0.0300
2.8880 0.0293
2.8920 0.0334
2.8960 0.0286
2.9000 0.0305
2.9040 0.0362
2.9080 0.0404
2.9120 0.0427
2.9160 0.0466
2.9200 0.0560
2.9240 0.0404
2.9280 0.0407
2.9320 0.0360
2.9360 0.0399
2.9400 0.0392
2.9440 0.0336
2.9480 0.0338
2.9520 0.0369
2.9560 0.0444
2.9600 0.0406
2.9640 0.0475
2.9680 0.0377
2.9720 0.0287
2.9760 0.0160
2.9800 0.0165
2.9840 0.0148
2.9880 0.0112
2.9920 0.0108
2.9960 0.0154
3.0000 0.0182
3.0040 0.0182
3.0080 0.0333
3.0120 0.0361
3.0160 0.0194
3.0200 0.0165
3.0240 0.0176
3.0280 0.0260
3.0320 0.0412
3.0360 0.0369
3.0400 0.0278
3.0440 0.0319
3.0480 0.0365
3.0520 0.0270
3.0560 0.0521
3.0600 0.0609
3.0640 0.0566
3.0680 0.0496
3.0720 0.0601
3.0760 0.0418
3.0800 0.0246
3.0840 0.0125
3.0880 0.0189
3.0920 0.0177
3.0960 0.0263
3.1000 0.0445
3.1040 0.0413
3.1080 0.0333
3.1120 0.0495
3.1160 0.0581
3.1200 0.0265
3.1240 0.0246
3.1280 0.0357
3.1320 0.0321
3.1360 0.0259
3.1400 0.0265
3.1440 0.0273
3.1480 0.0280
3.1520 0.0231
3.1560 0.0197
3.1600 0.0029
3.1640 0.0016
3.1680 0.0220
3.1720 0.0166
3.1760 0.0052
3.1800 0.0165
3.1840 0.0198
3.1880 0.0098
3.1920 0.0116
3.1960 0.0022
3.2000 -0.0072
3.2040 -0.0072
3.2080 -0.0133
3.2120 -0.0180
3.2160 -0.0228
3.2200 -0.0168
3.2240 -0.0163
3.2280 -0.0126
3.2320 -0.0255
3.2360 -0.0280
3.2400 -0.0318
3.2440 -0.0333
3.2480 -0.0329
3.2520 -0.0374
3.2560 -0.0379
3.2600 -0.0448
3.2640 -0.0458
3.2680 -0.0552
3.2720 -0.0466
3.2760 -0.0513
3.2800 -0.0437
3.2840 -0.0384
3.2880 -0.0436
3.2920 -0.0345
3.2960 -0.0345
3.3000 -0.0342
3.3040 -0.0309
3.3080 -0.0310
3.3120 -0.0399
3.3160 -0.0311
3.3200 -0.0260
3.3240 -0.0214
3.3280 -0.0283
3.3320 -0.0241
3.3360 -0.0066
3.3400 -0.0001
3.3440 0.0038
3.3480 -0.0068
3.3520 -0.0016
3.3560 -0.0009
3.3600 0.0010
3.3640 -0.0098
3.3680 -0.0162
3.3720 -0.0213
3.3760 -0.0236
3.3800 -0.0117
3.3840 -0.0215
3.3880 -0.0175
3.3920 -0.0211
3.3960 -0.0198
3.4000 0.0029
3.4040 0.0086
3.4080 0.0117
3.4120 -0.0067
3.4160 -0.0087
3.4200 -0.0099
3.4240 -0.0049
3.4280 0.0076
3.4320 -0.0130
3.4360 -0.0028
3.4400 -0.0121
3.4440 -0.0160
3.4480 -0.0069
3.4520 -0.0259
3.4560 -0.0193
3.4600 -0.0145
3.4640 -0.0202
3.4680 -0.0216
3.4720 -0.0198
3.4760 -0.0205
3.4800 -0.0090
3.4840 -0.0188
3.4880 -0.0099
3.4920 0.0015
3.4960 0.0014
3.5000 0.0005
3.5040 0.0062
3.5080 0.0075
3.5120 0.0132
3.5160 0.0085
3.5200 0.0031
3.5240 0.0076
3.5280 0.0051
3.5320 0.0049
3.5360 0.0110
3.5400 -0.0050
3.5440 0.0009
3.5480 0.0024
3.5520 0.0047
3.5560 0.0051
3.5600 -0.0048
3.5640 0.0008
3.5680 0.0049
3.5720 0.0045
3.5760 0.0094
3.5800 0.0148
3.5840 0.0116
3.5880 0.0107
3.5920 0.0161
3.5960 0.0173
3.6000 0.0163
3.6040 0.0143
3.6080 0.0173
3.6120 0.0213
3.6160 0.0270
3.6200 0.0222
3.6240 0.0274
3.6280 0.0298
3.6320 0.0239
3.6360 0.0290
3.6400 0.0291
3.6440 0.0196
3.6480 0.0172
3.6520 0.0169
3.6560 0.0203
3.6600 0.0229
3.6640 0.0207
3.6680 0.0167
3.6720 0.0278
3.6760 0.0271
3.6800 0.0329
3.6840 0.0386
3.6880 0.0426
3.6920 0.0455
3.6960 0.0376
3.7000 0.0371
3.7040 0.0479
3.7080 0.0445
3.7120 0.0358
3.7160 0.0339
3.7200 0.0326
3.7240 0.0396
3.7280 0.0536
3.7320 0.0490
3.7360 0.0449
3.7400 0.0367
3.7440 0.0358
3.7480 0.0328
3.7520 0.0354
3.7560 0.0409
3.7600 0.0546
3.7640 0.0411
3.7680 0.0392
3.7720 0.0221
3.7760 0.0276
3.7800 0.0280
3.7840 0.0224
3.7880 0.0243
3.7920 0.0187
3.7960 0.0068
3.8000 0.0051
3.8040 0.0030
3.8080 -0.0077
3.8120 0.0003
3.8160 0.0107
3.8200 0.0121
3.8240 0.0176
3.8280 0.0109
3.8320 0.0318
3.8360 0.0247
3.8400 0.0325
3.8440 0.0341
3.8480 0.0312
3.8520 0.0248
3.8560 0.0220
3.8600 0.0051
3.8640 -0.0017
3.8680 -0.0058
3.8720 -0.0013
3.8760 -0.0032
3.8800 -0.0066
3.8840 -0.0091
3.8880 -0.0132
3.8920 -0.0086
3.8960 -0.0007
3.9000 -0.0049
3.9040 -0.0024
3.9080 -0.0063
3.9120 -0.0228
3.9160 -0.0105
3.9200 -0.0109
3.9240 -0.0099
3.9280 -0.0142
3.9320 -0.0065
3.9360 -0.0084
3.9400 -0.0067
3.9440 -0.0123
3.9480 -0.0030
3.9520 -0.0040
3.9560 -0.0038
3.9600 -0.0057
3.9640 -0.0112
3.9680 -0.0148
3.9720 -0.0160
3.9760 -0.0220
3.9800 -0.0176
3.9840 -0.0215
3.9880 -0.0243
3.9920 -0.0212
3.9960 -0.0221
4.0000 -0.0213
4.0040 -0.0264
4.0080 -0.0302
4.0120 -0.0304
4.0160 -0.0265
4.0200 -0.0291
4.0240 -0.0277
4.0280 -0.0192
4.0320 -0.0238
4.0360 -0.0262
4.0400 -0.0247
4.0440 -0.0329
4.0480 -0.0281
4.0520 -0.0270
4.0560 -0.0221
4.0600 -0.0265
4.0640 -0.0316
4.0680 -0.0286
4.0720 -0.0250
4.0760 -0.0206
4.0800 -0.0245
4.0840 -0.0416
4.0880 -0.0481
4.0920 -0.0587
4.0960 -0.0406
4.1000 -0.0428
4.1040 -0.0378
4.1080 -0.0337
4.1120 -0.0261
4.1160 -0.0157
4.1200 -0.0256
4.1240 -0.0161
4.1280 -0.0188
4.1320 -0.0077
4.1360 -0.0076
4.1400 -0.0045
4.1441 -0.0044
4.1481 -0.0035
4.1521 -0.0196
4.1561 -0.0192
4.1601 -0.0233
4.1641 0.0014
4.1681 0.0030
4.1721 0.0151
4.1761 -0.0034
4.1801 0.0321
4.1841 0.0251
4.1881 0.0182
4.1921 0.0497
4.1961 0.0831
4.2001 0.0636
4.2041 0.0762
4.2081 0.1020
4.2121 0.0984
4.2161 0.0698
4.2201 0.0738
4.2241 0.0812
4.2281 0.1122
4.2321 0.1138
4.2361 0.0889
4.2401 0.0931
4.2441 0.0958
4.2481 0.0860
4.2521 0.0933
4.2561 0.1003
4.2601 0.0877
4.2641 0.1242
4.2681 0.1049
4.2721 0.0920
4.2761 0.1066
4.2801 0.1107
4.2841 0.1611
4.2881 0.1549
4.2921 0.1486
4.2961 0.1323
4.3001 0.1195
4.3041 0.0961
4.3081 0.0850
4.3121 0.0667
4.3161 0.0290
4.3201 0.0401
4.3241 0.0575
4.3281 0.0580
4.3321 0.0524
4.3361 0.0384
4.3401 0.0559
4.3441 0.0435
4.3481 0.0577
4.3521 0.0325
4.3561 0.0582
4.3601 0.0317
4.3641 0.0458
4.3681 0.0297
4.3721 0.0250
4.3761 0.0447
4.3801 0.0418
4.3841 0.0378
4.3881 0.0473
4.3921 0.0101
4.3961 0.0359
4.4001 -0.0018
4.4041 -0.0157
4.4081 -0.0273
4.4121 -0.0330
4.4161 -0.0618
4.4201 -0.0679
4.4241 -0.0616
4.4281 -0.0548
4.4321 -0.0546
4.4361 -0.0638
4.4401 -0.0613
4.4441 -0.0824
4.4481 -0.1023
4.4521 -0.1061
4.4561 -0.1344
4.4601 -0.1290
4.4641 -0.1025
4.4681 -0.1030
4.4721 -0.0526
4.4761 -0.0241
4.4801 -0.0274
4.4841 -0.0083
4.4881 0.0341
4.4921 0.0654
4.4961 0.0808
4.5001 0.0755
4.5041 0.0951
4.5081 0.1287
4.5121 0.0971
4.5161 0.1212
4.5201 0.1267
4.5241 0.1248
4.5281 0.0966
4.5321 0.1113
4.5361 0.1365
4.5401 0.1558
4.5441 0.1585
4.5481 0.1854
4.5521 0.1760
4.5561 0.1890
4.5601 0.2195
4.5641 0.2360
4.5681 0.2633
4.5721 0.2678
4.5761 0.2626
4.5801 0.2727
4.5841 0.2882
4.5881 0.2874
4.5921 0.3071
4.5961 0.3316
4.6001 0.3267
4.6041 0.3355
4.6081 0.3402
4.6121 0.3457
4.6161 0.3568
4.6201 0.3194
4.6241 0.2891
4.6281 0.2973
4.6321 0.2704
4.6361 0.2535
4.6401 0.2436
4.6441 0.2420
4.6481 0.2308
4.6521 0.2323
4.6561 0.2177
4.6601 0.2207
4.6641 0.2035
4.6681 0.1797
4.6721 0.1810
4.6761 0.1574
4.6801 0.1501
4.6841 0.1546
4.6881 0.1630


==> figures/data/f1_path1_1.dat <==
0.0000 0.0000
0.0040 0.0169
0.0080 -0.0020
0.0120 -0.0024
0.0160 0.0045
0.0200 0.0071
0.0240 0.0065
0.0280 0.0218
0.0320 0.0271
0.0360 0.0276
0.0400 0.0213
0.0440 0.0204
0.0480 0.0310
0.0520 0.0210
0.0560 0.0370
0.0600 0.0209
0.0640 0.0233
0.0680 0.0193
0.0720 0.0202
0.0760 0.0300
0.0800 0.0075
0.0840 0.0109
0.0880 0.0189
0.0920 0.0098
0.0960 0.0003
0.1000 -0.0170
0.1040 -0.0149
0.1080 -0.0152
0.1120 -0.0139
0.1160 -0.0261
0.1200 -0.0234
0.1240 -0.0234
0.1280 -0.0204
0.1320 -0.0163
0.1360 -0.0228
0.1400 -0.0304
0.1440 -0.0241
0.1480 -0.0148
0.1520 -0.0049
0.1560 -0.0041
0.1600 -0.0045
0.1640 -0.0047
0.1680 -0.0071
0.1720 -0.0036
0.1760 -0.0155
0.1800 -0.0057
0.1840 -0.0039
0.1880 -0.0042
0.1920 -0.0088
0.1960 -0.0041
0.2000 -0.0068
0.2040 -0.0021
0.2080 0.0011
0.2120 -0.0013
0.2160 -0.0049
0.2200 -0.0079
0.2240 -0.0142
0.2280 -0.0123
0.2320 -0.0084
0.2360 0.0088
0.2400 0.0101
0.2440 0.0041
0.2480 0.0045
0.2520 -0.0069
0.2560 -0.0025
0.2600 -0.0129
0.2640 -0.0108
0.2680 -0.0107
0.2720 0.0001
0.2760 -0.0114
0.2800 -0.0079
0.2840 -0.0076
0.2880 -0.0062
0.2920 -0.0135
0.2960 -0.0055
0.3000 -0.0187
0.3040 -0.0222
0.3080 -0.0216
0.3120 -0.0164
0.3160 -0.0079
0.3200 -0.0044
0.3240 -0.0039
0.3280 -0.0001
0.3320 0.0027
0.3360 0.0008
0.3400 -0.0056
0.3440 -0.0099
0.3480 -0.0126
0.3520 -0.0059
0.3560 -0.0003
0.3600 0.0055
0.3640 -0.0094
0.3680 -0.0146
0.3720 0.0011
0.3760 0.0085
0.3800 0.0048
0.3840 0.0052
0.3880 0.0089
0.3920 0.0128
0.3960 0.0239
0.4000 0.0189
0.4040 0.0188
0.4080 0.0210
0.4120 0.0296
0.4160 0.0201
0.4200 0.0190
0.4240 0.0248
0.4280 0.0239
0.4320 0.0232
0.4360 0.0159
0.4400 0.0202
0.4440 0.0262
0.4480 0.0245
0.4520 0.0272
0.4560 0.0247
0.4600 0.0297
0.4640 0.0212
0.4680 0.0157
0.4720 0.0121
0.4760 0.0055
0.4800 -0.0024
0.4840 -0.0163
0.4880 -0.0055
0.4920 -0.0186
0.4960 -0.0219
0.5000 -0.0176
0.5040 -0.0345
0.5080 -0.0397
0.5120 -0.0360
0.5160 -0.0511
0.5200 -0.0526
0.5240 -0.0540
0.5280 -0.0421
0.5320 -0.0581
0.5360 -0.0542
0.5400 -0.0579
0.5440 -0.0384
0.5480 -0.0379
0.5520 -0.0452
0.5560 -0.0390
0.5600 -0.0400
0.5640 -0.0540
0.5680 -0.0431
0.5720 -0.0638
0.5760 -0.0581
0.5800 -0.0454
0.5840 -0.0464
0.5880 -0.0335
0.5920 -0.0140
0.5960 -0.0178
0.6000 0.0083
0.6040 0.0062
0.6080 0.0069
0.6120 0.0171
0.6160 0.0189
0.6200 0.0223
0.6240 0.0256
0.6280 0.0211
0.6320 0.0256
0.6360 0.0243
0.6400 0.0174
0.6440 0.0125
0.6480 0.0075
0.6520 0.0072
0.6560 0.0090
0.6600 0.0095
0.6640 0.0116
0.6680 0.0106
0.6720 0.0164
0.6760 0.0117
0.6800 0.0162
0.6840 0.0139
0.6880 0.0130
0.6920 0.0235
0.6960 0.0290
0.7000 0.0312
0.7040 0.0224
0.7080 0.0197
0.7120 0.0275
0.7160 0.0351
0.7200 0.0438
0.7240 0.0450
0.7280 0.0499
0.7320 0.0513
0.7360 0.0466
0.7400 0.0377
0.7440 0.0323
0.7480 0.0317
0.7520 0.0208
0.7560 0.0239
0.7600 0.0120
0.7640 0.0101
0.7680 0.0237
0.7720 0.0110
0.7760 -0.0006
0.7800 -0.0062
0.7840 -0.0068
0.7880 -0.0007
0.7920 -0.0036
0.7960 -0.0085
0.8000 -0.0088
0.8040 -0.0143
0.8080 -0.0119
0.8120 -0.0157
0.8160 -0.0079
0.8200 -0.0110
0.8240 -0.0158
0.8280 -0.0172
0.8320 -0.0188
0.8360 -0.0200
0.8400 -0.0219
0.8440 -0.0270
0.8480 -0.0393
0.8520 -0.0263
0.8560 -0.0317
0.8600 -0.0405
0.8640 -0.0362
0.8680 -0.0300
0.8720 -0.0185
0.8760 -0.0217
0.8800 -0.0303
0.8840 -0.0269
0.8880 -0.0261
0.8920 -0.0362
0.8960 -0.0264
0.9000 -0.0231
0.9040 -0.0247
0.9080 -0.0247
0.9120 -0.0216
0.9160 -0.0264
0.9200 -0.0279
0.9240 -0.0382
0.9280 -0.0395
0.9320 -0.0408
0.9360 -0.0342
0.9400 -0.0255
0.9440 -0.0195
0.9480 -0.0241
0.9520 -0.0249
0.9560 -0.0297
0.9600 -0.0335
0.9640 -0.0374
0.9680 -0.0433
0.9720 -0.0519
0.9760 -0.0567
0.9800 -0.0420
0.9840 -0.0362
0.9880 -0.0378
0.9920 -0.0331
0.9960 -0.0404
1.0000 -0.0377
1.0040 -0.0356
1.0080 -0.0360
1.0120 -0.0298
1.0160 -0.0223
1.0200 -0.0133
1.0240 -0.0133
1.0280 -0.0114
1.0320 -0.0162
1.0360 -0.0188
1.0400 -0.0257
1.0440 -0.0343
1.0480 -0.0365
1.0520 -0.0373
1.0560 -0.0309
1.0600 -0.0299
1.0640 -0.0254
1.0680 -0.0214
1.0720 -0.0129
1.0760 -0.0058
1.0800 -0.0016
1.0840 -0.0016
1.0880 0.0127
1.0920 0.0141
1.0960 0.0249
1.1000 0.0211
1.1040 0.0126
1.1080 -0.0064
1.1120 -0.0034
1.1160 -0.0191
1.1200 -0.0118
1.1240 -0.0281
1.1280 -0.0183
1.1320 -0.0338
1.1360 -0.0159
1.1400 -0.0079
1.1440 -0.0042
1.1480 0.0011
1.1520 -0.0169
1.1560 -0.0202
1.1600 -0.0116
1.1640 -0.0043
1.1680 -0.0081
1.1720 0.0015
1.1760 -0.0004
1.1800 0.0038
1.1840 0.0086
1.1880 0.0036
1.1920 0.0057
1.1960 0.0060
1.2000 0.0050
1.2040 0.0120
1.2080 0.0187
1.2120 0.0137
1.2160 0.0091
1.2200 0.0052
1.2240 0.0009
1.2280 0.0059
1.2320 -0.0030
1.2360 0.0006
1.2400 -0.0100
1.2440 -0.0134
1.2480 -0.0368
1.2520 -0.0374
1.2560 -0.0449
1.2600 -0.0425
1.2640 -0.0400
1.2680 -0.0291
1.2720 -0.0217
1.2760 -0.0205
1.2800 -0.0182
1.2840 -0.0167
1.2880 -0.0093
1.2920 -0.0070
1.2960 -0.0249
1.3000 -0.0310
1.3040 -0.0287
1.3080 -0.0318
1.3120 -0.0166
1.3160 -0.0156
1.3200 -0.0166
1.3240 -0.0158
1.3280 -0.0260
1.3320 -0.0214
1.3360 -0.0140
1.3400 -0.0203
1.3440 -0.0167
1.3480 -0.0307
1.3520 -0.0449
1.3560 -0.0426
1.3600 -0.0486
1.3640 -0.0442
1.3680 -0.0469
1.3720 -0.0326
1.3760 -0.0292
1.3800 -0.0398
1.3840 -0.0204
1.3880 -0.0146
1.3920 -0.0242
1.3960 -0.0024
1.4000 -0.0026
1.4040 0.0069
1.4080 0.0111
1.4120 0.0214
1.4160 0.0222
1.4200 0.0261
1.4240 0.0193
1.4280 0.0263
1.4320 0.0211
1.4360 0.0322
1.4400 0.0271
1.4440 0.0341
1.4480 0.0233
1.4520 0.0194
1.4560 0.0139
1.4600 0.0207
1.4640 0.0352
1.4680 0.0378
1.4720 0.0366
1.4760 0.0397
1.4800 0.0381
1.4840 0.0323
1.4880 0.0224
1.4920 0.0367
1.4960 0.0459
1.5000 0.0277
1.5040 0.0380
1.5080 0.0363
1.5120 0.0430
1.5160 0.0320
1.5200 0.0395
1.5240 0.0408
1.5280 0.0607
1.5320 0.0428
1.5360 0.0428
1.5400 0.0564
1.5440 0.0358
1.5480 0.0201
1.5520 0.0290
1.5560 0.0315
1.5600 0.0207
1.5640 0.0278
1.5680 0.0263
1.5720 0.0118
1.5760 -0.0001
1.5800 -0.0014
1.5840 -0.0046
1.5880 -0.0153
1.5920 -0.0223
1.5960 -0.0214
1.6000 -0.0239
1.6040 -0.0281
1.6080 -0.0274
1.6120 -0.0223
1.6160 -0.0185
1.6200 -0.0143
1.6240 -0.0246
1.6280 -0.0274
1.6320 -0.0351
1.6360 -0.0393
1.6400 -0.0384
1.6440 -0.0378
1.6480 -0.0376
1.6520 -0.0434
1.6560 -0.0409
1.6600 -0.0471
1.6640 -0.0532
1.6680 -0.0495
1.6720 -0.0456
1.6760 -0.0432
1.6800 -0.0390
1.6840 -0.0394
1.6880 -0.0335
1.6920 -0.0310
1.6960 -0.0261
1.7000 -0.0267
1.7040 -0.0304
1.7080 -0.0303
1.7120 -0.0306
1.7160 -0.0374
1.7200 -0.0380
1.7240 -0.0376
1.7280 -0.0350
1.7320 -0.0171
1.7360 -0.0195
1.7400 -0.0103
1.7440 -0.0167
1.7480 -0.0151
1.7520 -0.0057
1.7560 -0.0064
1.7600 -0.0084
1.7640 -0.0038
1.7680 -0.0058
1.7720 0.0012
1.7760 0.0035
1.7800 0.0121
1.7840 -0.0014
1.7880 0.0031
1.7920 -0.0049
1.7960 0.0013
1.8000 -0.0018
1.8040 -0.0006
1.8080 0.0166
1.8120 0.0228
1.8160 0.0223
1.8200 0.0298
1.8240 0.0336
1.8280 0.0233
1.8320 0.0161
1.8360 0.0122
1.8400 0.0087
1.8440 0.0206
1.8480 0.0341
1.8520 0.0317
1.8560 0.0204
1.8600 0.0182
1.8640 0.0166
1.8680 0.0186
1.8720 0.0219
1.8760 0.0182
1.8800 0.0219
1.8840 0.0264
1.8880 0.0249
1.8920 0.0239
1.8960 0.0293
1.9000 0.0276
1.9040 0.0307
1.9080 0.0345
1.9120 0.0377
1.9160 0.0416
1.9200 0.0442
1.9240 0.0471
1.9280 0.0410
1.9320 0.0366
1.9360 0.0407
1.9400 0.0450
1.9440 0.0409
1.9480 0.0375
1.9520 0.0421
1.9560 0.0409
1.9600 0.0451
1.9640 0.0433
1.9680 0.0474
1.9720 0.0569
1.9760 0.0609
1.9800 0.0513
1.9840 0.0564
1.9880 0.0567
1.9920 0.0638
1.9960 0.0611
2.0000 0.0629
2.0040 0.0611
2.0080 0.0534
2.0120 0.0552
2.0160 0.0540
2.0200 0.0610
2.0240 0.0592
2.0280 0.0628
2.0320 0.0572
2.0360 0.0458
2.0400 0.0413
2.0440 0.0357
2.0480 0.0369
2.0520 0.0326
2.0560 0.0311
2.0600 0.0291
2.0640 0.0292
2.0680 0.0347
2.0720 0.0274
2.0760 0.0323
2.0800 0.0314
2.0840 0.0328
2.0880 0.0376
2.0920 0.0356
2.0960 0.0295
2.1000 0.0330
2.1040 0.0397
2.1080 0.0423
2.1120 0.0311
2.1160 0.0390
2.1200 0.0397
2.1240 0.0447
2.1280 0.0477
2.1320 0.0515
2.1360 0.0560
2.1400 0.0618
2.1440 0.0573
2.1480 0.0628
2.1520 0.0648
2.1560 0.0653
2.1600 0.0598
2.1640 0.0632
2.1680 0.0602
2.1720 0.0536
2.1760 0.0582
2.1800 0.0565
2.1840 0.0558
2.1880 0.0601
2.1920 0.0609
2.1960 0.0551
2.2000 0.0563
2.2040 0.0578
2.2080 0.0591
2.2120 0.0571
2.2160 0.0480
2.2200 0.0358
2.2240 0.0320
2.2280 0.0222
2.2320 0.0064
2.2360 0.0131
2.2400 0.0282
2.2440 0.0281
2.2480 0.0288
2.2520 0.0293
2.2560 0.0450
2.2600 0.0406
2.2640 0.0336
2.2680 0.0150
2.2720 -0.0032
2.2760 -0.0069
2.2800 -0.0039
2.2840 0.0088
2.2880 -0.0015
2.2920 -0.0097
2.2960 -0.0080
2.3000 0.0005
2.3040 -0.0065
2.3080 -0.0136
2.3120 -0.0184
2.3160 -0.0154
2.3200 -0.0145
2.3240 -0.0146
2.3280 -0.0078
2.3320 -0.0106
2.3360 -0.0105
2.3400 -0.0180
2.3440 -0.0164
2.3480 -0.0130
2.3520 -0.0141
2.3560 -0.0118
2.3600 -0.0225
2.3640 -0.0229
2.3680 -0.0217
2.3720 -0.0321
2.3760 -0.0312
2.3800 -0.0315
2.3840 -0.0352
2.3880 -0.0337
2.3920 -0.0333
2.3960 -0.0332
2.4000 -0.0290
2.4040 -0.0366
2.4080 -0.0460
2.4120 -0.0465
2.4160 -0.0426
2.4200 -0.0411
2.4240 -0.0464
2.4280 -0.0501
2.4320 -0.0531
2.4360 -0.0474
2.4400 -0.0393
2.4440 -0.0422
2.4480 -0.0344
2.4520 -0.0249
2.4560 -0.0294
2.4600 -0.0202
2.4640 -0.0127
2.4680 -0.0070
2.4720 -0.0102
2.4760 -0.0089
2.4800 -0.0043
2.4840 0.0017
2.4880 0.0185
2.4920 0.0014
2.4960 0.0022
2.5000 0.0076
2.5040 -0.0021
2.5080 -0.0038
2.5120 -0.0137
2.5160 -0.0156
2.5200 -0.0295
2.5240 -0.0364
2.5280 -0.0361
2.5320 -0.0261
2.5360 -0.0234
2.5400 -0.0122
2.5440 -0.0143
2.5480 -0.0235
2.5520 -0.0239
2.5560 -0.0176
2.5600 -0.0108
2.5640 -0.0097
2.5680 -0.0121
2.5720 -0.0061
2.5760 0.0008
2.5800 -0.0048
2.5840 -0.0007
2.5880 0.0013
2.5920 -0.0028
2.5960 0.0010
2.6000 0.0088
2.6040 0.0054
2.6080 0.0103
2.6120 0.0035
2.6160 -0.0003
2.6200 0.0026
2.6240 0.0039
2.6280 -0.0018
2.6320 -0.0265
2.6360 -0.0398
2.6400 -0.0309
2.6440 -0.0181
2.6480 -0.0110
2.6520 -0.0249
2.6560 -0.0087
2.6600 -0.0060
2.6640 0.0020
2.6680 0.0174
2.6720 0.0120
2.6760 0.0135
2.6800 0.0145
2.6840 0.0143
2.6880 0.0195
2.6920 0.0205
2.6960 0.0240
2.7000 0.0136
2.7040 0.0134
2.7080 0.0123
2.7120 0.0085
2.7160 0.0132
2.7200 0.0080
2.7240 0.0097
2.7280 0.0148
2.7320 0.0187
2.7360 0.0258
2.7400 0.0176
2.7440 0.0040
2.7480 0.0078
2.7520 0.0129
2.7560 0.0101
2.7600 0.0098
2.7640 0.0038
2.7680 0.0043
2.7720 0.0018
2.7760 0.0100
2.7800 0.0067
2.7840 0.0098
2.7880 -0.0025
2.7920 -0.0150
2.7960 -0.0249
2.8000 -0.0284
2.8040 -0.0244
2.8080 -0.0306
2.8120 -0.0247
2.8160 -0.0261
2.8200 -0.0322
2.8240 -0.0276
2.8280 -0.0441
2.8320 -0.0522
2.8360 -0.0466
2.8400 -0.0569
2.8440 -0.0494
2.8480 -0.0397
2.8520 -0.0304
2.8560 -0.0425
2.8600 -0.0312
2.8640 -0.0377
2.8680 -0.0223
2.8720 -0.0300
2.8760 -0.0240
2.8800 -0.0257
2.8840 -0.0363
2.8880 -0.0443
2.8920 -0.0310
2.8960 -0.0364
2.9000 -0.0335
2.9040 -0.0370
2.9080 -0.0406
2.9120 -0.0336
2.9160 -0.0269
2.9200 -0.0259
2.9240 -0.0086
2.9280 -0.0124
2.9320 -0.0070
2.9360 0.0052
2.9400 0.0068
2.9440 0.0124
2.9480 0.0158
2.9520 0.0207
2.9560 0.0273
2.9600 0.0238
2.9640 0.0239
2.9680 0.0150
2.9720 0.0118
2.9760 0.0164
2.9800 0.0161
2.9840 0.0286
2.9880 0.0302
2.9920 0.0272
2.9960 0.0282
3.0000 0.0227
3.0040 0.0189
3.0080 0.0080
3.0120 -0.0067
3.0160 0.0006
3.0200 -0.0051
3.0240 -0.0046
3.0280 0.0048
3.0320 -0.0071
3.0360 -0.0080
3.0400 0.0024
3.0440 -0.0016
3.0480 0.0011
3.0520 0.0101
3.0560 0.0185
3.0600 0.0113
3.0640 0.0172
3.0680 -0.0035
3.0720 -0.0053
3.0760 -0.0049
3.0800 -0.0035
3.0840 -0.0034
3.0880 -0.0055
3.0920 -0.0085
3.0960 -0.0149
3.1000 -0.0091
3.1040 -0.0075
3.1080 -0.0027
3.1120 0.0015
3.1160 0.0146
3.1200 0.0236
3.1240 0.0295
3.1280 0.0337
3.1320 0.0291
3.1360 0.0363
3.1400 0.0223
3.1440 0.0245
3.1480 0.0274
3.1520 0.0304
3.1560 0.0459
3.1600 0.0334
3.1640 0.0134
3.1680 0.0161
3.1720 0.0112
3.1760 0.0185
3.1800 0.0156
3.1840 0.0149
3.1880 0.0235
3.1920 0.0148
3.1960 0.0061
3.2000 -0.0017
3.2040 0.0006
3.2080 -0.0075
3.2120 -0.0042
3.2160 0.0066
3.2200 0.0153
3.2240 0.0156
3.2280 0.0179
3.2320 0.0188
3.2360 0.0292
3.2400 0.0129
3.2440 0.0092
3.2480 -0.0039
3.2520 -0.0020
3.2560 0.0022
3.2600 0.0111
3.2640 0.0068
3.2680 0.0085
3.2720 0.0112
3.2760 0.0036
3.2800 0.0075
3.2840 -0.0031
3.2880 -0.0005
3.2920 -0.0056
3.2960 -0.0074
3.3000 -0.0054
3.3040 -0.0052
3.3080 -0.0147
3.3120 -0.0175
3.3160 -0.0163
3.3200 -0.0204
3.3240 -0.0261
3.3280 -0.0184
3.3320 -0.0102
3.3360 -0.0130
3.3400 0.0064
3.3440 0.0061
3.3480 0.0119
3.3520 0.0065
3.3560 0.0061
3.3600 0.0159
3.3640 0.0112
3.3680 0.0093
3.3720 0.0045
3.3760 0.0068
3.3800 0.0119
3.3840 0.0169
3.3880 0.0150
3.3920 0.0255
3.3960 0.0215
3.4000 0.0242
3.4040 0.0151
3.4080 0.0194
3.4120 0.0211
3.4160 0.0206
3.4200 0.0218
3.4240 0.0217
3.4280 0.0186
3.4320 0.0184
3.4360 0.0178
3.4400 0.0190
3.4440 0.0183
3.4480 0.0116
3.4520 0.0033
3.4560 0.0032
3.4600 0.0117
3.4640 0.0128
3.4680 0.0126
3.4720 0.0160
3.4760 0.0206
3.4800 0.0284
3.4840 0.0280
3.4880 0.0237
3.4920 0.0300
3.4960 0.0194
3.5000 0.0211
3.5040 0.0184
3.5080 0.0208
3.5120 0.0208
3.5160 0.0193
3.5200 0.0185
3.5240 0.0239
3.5280 0.0240
3.5320 0.0187
3.5360 0.0181
3.5400 0.0177
3.5440 0.0151
3.5480 0.0164
3.5520 0.0172
3.5560 0.0090
3.5600 0.0082
3.5640 0.0132
3.5680 0.0222
3.5720 0.0200
3.5760 0.0224
3.5800 0.0208
3.5840 0.0123
3.5880 0.0172
3.5920 0.0108
3.5960 0.0038
3.6000 0.0031
3.6040 -0.0006
3.6080 0.0003
3.6120 0.0052
3.6160 0.0097
3.6200 0.0121
3.6240 0.0175
3.6280 0.0186
3.6320 0.0186
3.6360 0.0187
3.6400 0.0189
3.6440 0.0174
3.6480 0.0140
3.6520 0.0138
3.6560 0.0161
3.6600 0.0192
3.6640 0.0177
3.6680 0.0213
3.6720 0.0162
3.6760 0.0153
3.6800 0.0230
3.6840 0.0236
3.6880 0.0206
3.6920 0.0096
3.6960 0.0089
3.7000 0.0129
3.7040 0.0160
3.7080 0.0214
3.7120 0.0219
3.7160 0.0273
3.7200 0.0138
3.7240 -0.0078
3.7280 -0.0089
3.7320 -0.0112
3.7360 -0.0073
3.7400 -0.0105
3.7440 -0.0139
3.7480 -0.0299
3.7520 -0.0364
3.7560 -0.0295
3.7600 -0.0333
3.7640 -0.0209
3.7680 -0.0334
3.7720 -0.0303
3.7760 -0.0237
3.7800 -0.0221
3.7840 -0.0213
3.7880 -0.0188
3.7920 -0.0329
3.7960 -0.0481
3.8000 -0.0461
3.8040 -0.0542
3.8080 -0.0532
3.8120 -0.0566
3.8160 -0.0539
3.8200 -0.0472
3.8240 -0.0401
3.8280 -0.0467
3.8320 -0.0358
3.8360 -0.0223
3.8400 -0.0172
3.8440 -0.0031
3.8480 -0.0015
3.8520 -0.0084
3.8560 -0.0153
3.8600 -0.0123
3.8640 -0.0160
3.8680 -0.0181
3.8720 -0.0207
3.8760 -0.0163
3.8800 -0.0256
3.8840 -0.0251
3.8880 -0.0214
3.8920 -0.0275
3.8960 -0.0238
3.9000 -0.0150
3.9040 -0.0150
3.9080 -0.0226
3.9120 -0.0120
3.9160 -0.0162
3.9200 -0.0038
3.9240 -0.0134
3.9280 -0.0097
3.9320 -0.0091
3.9360 -0.0107
3.9400 -0.0097
3.9440 -0.0017
3.9480 -0.0060
3.9520 0.0015
3.9560 -0.0098
3.9600 -0.0120
3.9640 -0.0187
3.9680 -0.0100
3.9720 -0.0111
3.9760 -0.0190
3.9800 -0.0197
3.9840 -0.0126
3.9880 -0.0097
3.9920 -0.0268
3.9960 -0.0203
4.0000 -0.0142
4.0040 -0.0022
4.0080 -0.0006
4.0120 -0.0064
4.0160 -0.0061
4.0200 -0.0108
4.0240 -0.0084
4.0280 -0.0036
4.0320 -0.0085
4.0360 -0.0010
4.0400 -0.0018
4.0440 0.0027
4.0480 0.0041
4.0520 0.0105
4.0560 0.0164
4.0600 0.0109
4.0640 0.0168
4.0680 0.0232
4.0720 0.0219
4.0760 0.0148
4.0800 0.0110
4.0840 0.0080
4.0880 0.0036
4.0920 0.0056
4.0960 0.0047
4.1000 0.0112
4.1040 0.0235
4.1080 0.0333
4.1120 0.0287
4.1160 0.0243
4.1200 0.0146
4.1240 0.0177
4.1280 0.0187
4.1320 0.0108
4.1360 0.0070
4.1400 0.0075
4.1441 0.0313
4.1481 0.0463
4.1521 0.0432
4.1561 0.0556
4.1601 0.0634
4.1641 0.0602
4.1681 0.0577
4.1721 0.0451
4.1761 0.0329
4.1801 0.0660
4.1841 0.0363
4.1881 0.0682
4.1921 0.0628
4.1961 0.0736
4.2001 0.0784
4.2041 0.0624
4.2081 0.1021
4.2121 0.0719
4.2161 0.0720
4.2201 0.0749
4.2241 0.0617
4.2281 0.0984
4.2321 0.0833
4.2361 0.0959
4.2401 0.1136
4.2441 0.1249
4.2481 0.1163
4.2521 0.1244
4.2561 0.1376
4.2601 0.1556
4.2641 0.1752
4.2681 0.1819
4.2721 0.1509
4.2761 0.1743
4.2801 0.1922
4.2841 0.1911
4.2881 0.2082
4.2921 0.2274
4.2961 0.1935
4.3001 0.1663
4.3041 0.1757
4.3081 0.1924
4.3121 0.1790
4.3161 0.1563
4.3201 0.1442
4.3241 0.1379
4.3281 0.1358
4.3321 0.1499
4.3361 0.1661
4.3401 0.1585
4.3441 0.1577
4.3481 0.1589
4.3521 0.1296
4.3561 0.1307
4.3601 0.0912
4.3641 0.1108
4.3681 0.1101
4.3721 0.1154
4.3761 0.1367
4.3801 0.1248
4.3841 0.1467
4.3881 0.1407
4.3921 0.0926
4.3961 0.1105
4.4001 0.1030
4.4041 0.0919
4.4081 0.0677
4.4121 0.0895
4.4161 0.0872
4.4201 0.0395
4.4241 -0.0102
4.4281 -0.0105
4.4321 -0.0131
4.4361 0.0041
4.4401 -0.0132
4.4441 -0.0224
4.4481 -0.0415
4.4521 -0.0100
4.4561 0.0114
4.4601 0.0188
4.4641 -0.0029
4.4681 -0.0272
4.4721 -0.0637
4.4761 -0.0933
4.4801 -0.1082
4.4841 -0.1025
4.4881 -0.0927
4.4921 -0.0719
4.4961 -0.0580
4.5001 -0.0543
4.5041 -0.0187
4.5081 -0.0362
4.5121 -0.0320
4.5161 -0.0401
4.5201 -0.0269
4.5241 -0.0194
4.5281 -0.0295
4.5321 -0.0150
4.5361 0.0159
4.5401 0.0049
4.5441 0.0075
4.5481 -0.0145
4.5521 -0.0434
4.5561 -0.0011
4.5601 0.0129
4.5641 -0.0071
4.5681 0.0014
4.5721 0.0230
4.5761 0.0147
4.5801 -0.0032
4.5841 -0.0064
4.5881 0.0057
4.5921 0.0121
4.5961 -0.0155
4.6001 -0.0528
4.6041 -0.0782
4.6081 -0.0819
4.6121 -0.0815
4.6161 -0.0759
4.6201 -0.0663
4.6241 -0.0392
4.6281 -0.0845
4.6321 -0.0738
4.6361 -0.0616
4.6401 -0.0745
4.6441 -0.0586
4.6481 -0.0676
4.6521 -0.0724
4.6561 -0.0985
4.6601 -0.0930
4.6641 -0.0710
4.6681 -0.0594
4.6721 -0.0557
4.6761 -0.0529
4.6801 -0.0617
4.6841 -0.0893
4.6881 -0.0958


==> figures/data/f1_path2_0.dat <==
0.0000 0.0000
0.0040 -0.0017
0.0080 0.0095
0.0120 0.0247
0.0160 0.0256
0.0200 0.0028
0.0240 -0.0027
0.0280 0.0054
0.0320 0.0032
0.0360 0.0035
0.0400 0.0035
0.0440 0.0166
0.0480 0.0233
0.0520 0.0219
0.0560 0.0173
0.0600 0.0286
0.0640 0.0264
0.0680 0.0341
0.0720 0.0455
0.0760 0.0700
0.0800 0.0770
0.0840 0.0607
0.0880 0.0591
0.0920 0.0672
0.0960 0.0757
0.1000 0.0829
0.1040 0.0642
0.1080 0.0854
0.1120 0.0897
0.1160 0.0991
0.1200 0.0850
0.1240 0.1011
0.1280 0.0907
0.1320 0.0976
0.1360 0.1171
0.1400 0.1258
0.1440 0.1308
0.1480 0.1352
0.1520 0.1481
0.1560 0.1525
0.1600 0.1636
0.1640 0.1754
0.1680 0.1844
0.1720 0.1882
0.1760 0.1986
0.1800 0.1995
0.1840 0.2019
0.1880 0.2138
0.1920 0.2230
0.1960 0.2219
0.2000 0.2282
0.2040 0.2300
0.2080 0.2342
0.2120 0.2367
0.2160 0.2406
0.2200 0.2606
0.2240 0.2658
0.2280 0.2649
0.2320 0.2719
0.2360 0.2762
0.2400 0.2874
0.2440 0.2894
0.2480 0.2899
0.2520 0.2935
0.2560 0.3052
0.2600 0.3092
0.2640 0.3033
0.2680 0.2896
0.2720 0.3013
0.2760 0.3031
0.2800 0.3112
0.2840 0.3236
0.2880 0.3188
0.2920 0.3245
0.2960 0.3286
0.3000 0.3405
0.3040 0.3411
0.3080 0.3472
0.3120 0.3501
0.3160 0.3505
0.3200 0.3552
0.3240 0.3554
0.3280 0.3430
0.3320 0.3449
0.3360 0.3443
0.3400 0.3506
0.3440 0.3531
0.3480 0.3573
0.3520 0.3639
0.3560 0.3665
0.3600 0.3700
0.3640 0.3727
0.3680 0.3729
0.3720 0.3797
0.3760 0.3767
0.3800 0.3889
0.3840 0.3939
0.3880 0.3986
0.3920 0.4040
0.3960 0.4104
0.4000 0.4038
0.4040 0.4197
0.4080 0.4160
0.4120 0.4064
0.4160 0.3969
0.4200 0.4193
0.4240 0.4349
0.4280 0.4311
0.4320 0.4341
0.4360 0.4511
0.4400 0.4536
0.4440 0.4570
0.4480 0.4625
0.4520 0.4673
0.4560 0.4795
0.4600 0.4871
0.4640 0.4949
0.4680 0.4984
0.4720 0.4931
0.4760 0.5078
0.4800 0.5092
0.4840 0.5169
0.4880 0.5244
0.4920 0.5248
0.4960 0.5310
0.5000 0.5372
0.5040 0.5388
0.5080 0.5355
0.5120 0.5402
0.5160 0.5442
0.5200 0.5522
0.5240 0.5461
0.5280 0.5543
0.5320 0.5632
0.5360 0.5641
0.5400 0.5576
0.5440 0.5758
0.5480 0.5779
0.5520 0.5885
0.5560 0.5901
0.5600 0.6031
0.5640 0.5953
0.5680 0.5813
0.5720 0.5950
0.5760 0.5983
0.5800 0.5937
0.5840 0.5819
0.5880 0.5893
0.5920 0.5939
0.5960 0.6155
0.6000 0.6361
0.6040 0.6546
0.6080 0.6512
0.6120 0.6544
0.6160 0.6404
0.6200 0.6545
0.6240 0.6502
0.6280 0.6616
0.6320 0.6718
0.6360 0.6860
0.6400 0.6807
0.6440 0.6882
0.6480 0.6911
0.6520 0.6843
0.6560 0.6813
0.6600 0.6869
0.6640 0.6917
0.6680 0.6953
0.6720 0.6964
0.6760 0.6926
0.6800 0.6938
0.6840 0.6903
0.6880 0.6914
0.6920 0.6852
0.6960 0.6875
0.7000 0.6949
0.7040 0.6964
0.7080 0.6949
0.7120 0.6941
0.7160 0.6973
0.7200 0.7039
0.7240 0.7133
0.7280 0.7258
0.7320 0.7322
0.7360 0.7337
0.7400 0.7365
0.7440 0.7512
0.7480 0.7545
0.7520 0.7483
0.7560 0.7703
0.7600 0.7798
0.7640 0.7843
0.7680 0.7930
0.7720 0.7898
0.7760 0.7942
0.7800 0.8017
0.7840 0.8059
0.7880 0.8114
0.7920 0.8215
0.7960 0.8232
0.8000 0.8232
0.8040 0.8289
0.8080 0.8381
0.8120 0.8403
0.8160 0.8471
0.8200 0.8473
0.8240 0.8462
0.8280 0.8566
0.8320 0.8585
0.8360 0.8677
0.8400 0.8623
0.8440 0.8589
0.8480 0.8570
0.8520 0.8629
0.8560 0.8745
0.8600 0.8746
0.8640 0.8727
0.8680 0.8872
0.8720 0.8921
0.8760 0.9083
0.8800 0.9110
0.8840 0.9149
0.8880 0.9231
0.8920 0.9488
0.8960 0.9495
0.9000 0.9539
0.9040 0.9465
0.9080 0.9381
0.9120 0.9421
0.9160 0.9471
0.9200 0.9574
0.9240 0.9553
0.9280 0.9443
0.9320 0.9441
0.9360 0.9454
0.9400 0.9433
0.9440 0.9602
0.9480 0.9643
0.9520 0.9624
0.9560 0.9593
0.9600 0.9615
0.9640 0.9635
0.9680 0.9644
0.9720 0.9529
0.9760 0.9729
0.9800 0.9595
0.9840 0.9509
0.9880 0.9404
0.9920 0.9694
0.9960 0.9673
1.0000 0.9792
1.0040 0.9587
1.0080 0.9633
1.0120 0.9722
1.0160 0.9732
1.0200 0.9648
1.0240 0.9538
1.0280 0.9581
1.0320 0.9724
1.0360 0.9586
1.0400 0.9600
1.0440 0.9787
1.0480 0.9923
1.0520 0.9940
1.0560 0.9898
1.0600 1.0081
1.0640 1.0012
1.0680 0.9939
1.0720 0.9846
1.0760 0.9729
1.0800 0.9751
1.0840 0.9885
1.0880 1.0003
1.0920 0.9892
1.0960 0.9918
1.1000 0.9654
1.1040 0.9734
1.1080 0.9871
1.1120 1.0003
1.1160 0.9969
1.1200 0.9989
1.1240 0.9978
1.1280 1.0022
1.1320 0.9882
1.1360 0.9975
1.1400 1.0093
1.1440 1.0108
1.1480 1.0225
1.1520 1.0283
1.1560 1.0200
1.1600 1.0258
1.1640 1.0279
1.1680 1.0250
1.1720 1.0247
1.1760 1.0339
1.1800 1.0226
1.1840 1.0267
1.1880 1.0316
1.1920 1.0412
1.1960 1.0358
1.2000 1.0251
1.2040 1.0305
1.2080 1.0384
1.2120 1.0279
1.2160 1.0476
1.2200 1.0254
1.2240 1.0365
1.2280 1.0426
1.2320 1.0208
1.2360 1.0176
1.2400 1.0328
1.2440 1.0212
1.2480 1.0120
1.2520 0.9943
1.2560 0.9861
1.2600 0.9874
1.2640 0.9869
1.2680 0.9745
1.2720 0.9722
1.2760 0.9632
1.2800 0.9566
1.2840 0.9525
1.2880 0.9570
1.2920 0.9615
1.2960 0.9580
1.3000 0.9656
1.3040 0.9799
1.3080 0.9762
1.3120 0.9713
1.3160 0.9789
1.3200 0.9890
1.3240 1.0150
1.3280 1.0296
1.3320 1.0282
1.3360 1.0239
1.3400 1.0157
1.3440 1.0055
1.3480 1.0106
1.3520 0.9954
1.3560 0.9812
1.3600 0.9828
1.3640 0.9864
1.3680 0.9830
1.3720 0.9882
1.3760 0.9829
1.3800 0.9781
1.3840 0.9732
1.3880 0.9768
1.3920 0.9816
1.3960 0.9782
1.4000 0.9694
1.4040 0.9663
1.4080 0.9707
1.4120 0.9684
1.4160 0.9620
1.4200 0.9651
1.4240 0.9718
1.4280 0.9735
1.4320 0.9821
1.4360 0.9720
1.4400 0.9804
1.4440 0.9823
1.4480 0.9812
1.4520 0.9822
1.4560 0.9791
1.4600 0.9721
1.4640 0.9607
1.4680 0.9690
1.4720 0.9671
1.4760 0.9675
1.4800 0.9594
1.4840 0.9552
1.4880 0.9442
1.4920 0.9484
1.4960 0.9603
1.5000 0.9652
1.5040 0.9647
1.5080 0.9536
1.5120 0.9447
1.5160 0.9606
1.5200 0.9745
1.5240 0.9655
1.5280 0.9691
1.5320 0.9639
1.5360 0.9550
1.5400 0.9547
1.5440 0.9547
1.5480 0.9630
1.5520 0.9640
1.5560 0.9733
1.5600 0.9963
1.5640 0.9894
1.5680 0.9837
1.5720 0.9885
1.5760 0.9907
1.5800 0.9945
1.5840 1.0045
1.5880 1.0081
1.5920 1.0078
1.5960 1.0077
1.6000 1.0057
1.6040 1.0064
1.6080 1.0120
1.6120 1.0094
1.6160 0.9986
1.6200 1.0000
1.6240 0.9997
1.6280 0.9902
1.6320 0.9904
1.6360 0.9876
1.6400 0.9944
1.6440 0.9821
1.6480 0.9836
1.6520 0.9904
1.6560 0.9841
1.6600 0.9834
1.6640 0.9901
1.6680 0.9821
1.6720 0.9760
1.6760 0.9660
1.6800 0.9682
1.6840 0.9655
1.6880 0.9800
1.6920 0.9742
1.6960 0.9828
1.7000 0.9963
1.7040 1.0001
1.7080 0.9975
1.7120 1.0027
1.7160 1.0003
1.7200 0.9914
1.7240 1.0025
1.7280 1.0062
1.7320 0.9988
1.7360 0.9992
1.7400 1.0093
1.7440 1.0113
1.7480 1.0093
1.7520 1.0168
1.7560 1.0197
1.7600 1.0189
1.7640 1.0186
1.7680 1.0159
1.7720 1.0149
1.7760 1.0086
1.7800 0.9912
1.7840 0.9914
1.7880 0.9932
1.7920 0.9938
1.7960 0.9981
1.8000 0.9992
1.8040 0.9958
1.8080 1.0024
1.8120 0.9949
1.8160 0.9933
1.8200 1.0003
1.8240 0.9958
1.8280 0.9985
1.8320 0.9921
1.8360 0.9842
1.8400 0.9980
1.8440 0.9946
1.8480 0.9927
1.8520 0.9920
1.8560 0.9847
1.8600 0.9792
1.8640 0.9853
1.8680 0.9855
1.8720 0.9979
1.8760 1.0045
1.8800 1.0284
1.8840 1.0409
1.8880 1.0200
1.8920 1.0154
1.8960 1.0260
1.9000 1.0276
1.9040 1.0221
1.9080 1.0110
1.9120 1.0111
1.9160 1.0258
1.9200 1.0185
1.9240 1.0262
1.9280 1.0246
1.9320 1.0314
1.9360 1.0028
1.9400 0.9925
1.9440 0.9889
1.9480 0.9880
1.9520 0.9855
1.9560 0.9877
1.9600 0.9831
1.9640 0.9786
1.9680 0.9852
1.9720 0.9836
1.9760 0.9826
1.9800 0.9789
1.9840 0.9889
1.9880 0.9842
1.9920 0.9945
1.9960 1.0021
2.0000 1.0066
2.0040 1.0044
2.0080 0.9904
2.0120 0.9835
2.0160 0.9756
2.0200 0.9679
2.0240 0.9710
2.0280 0.9637
2.0320 0.9624
2.0360 0.9547
2.0400 0.9595
2.0440 0.9587
2.0480 0.9614
2.0520 0.9530
2.0560 0.9634
2.0600 0.9688
2.0640 0.9733
2.0680 0.9730
2.0720 0.9749
2.0760 0.9681
2.0800 0.9709
2.0840 0.9678
2.0880 0.9744
2.0920 0.9827
2.0960 0.9792
2.1000 0.9783
2.1040 0.9806
2.1080 0.9859
2.1120 0.9974
2.1160 1.0095
2.1200 1.0008
2.1240 1.0044
2.1280 1.0076
2.1320 1.0075
2.1360 1.0159
2.1400 1.0017
2.1440 1.0117
2.1480 1.0226
2.1520 1.0255
2.1560 1.0299
2.1600 1.0402
2.1640 1.0228
2.1680 1.0242
2.1720 1.0289
2.1760 1.0256
2.1800 1.0353
2.1840 1.0351
2.1880 1.0314
2.1920 1.0187
2.1960 1.0088
2.2000 0.9973
2.2040 1.0025
2.2080 1.0066
2.2120 1.0146
2.2160 1.0183
2.2200 1.0027
2.2240 1.0094
2.2280 1.0049
2.2320 0.9977
2.2360 1.0018
2.2400 1.0038
2.2440 1.0009
2.2480 1.0078
2.2520 1.0046
2.2560 0.9969
2.2600 0.9898
2.2640 0.9904
2.2680 0.9956
2.2720 0.9911
2.2760 0.9945
2.2800 0.9798
2.2840 0.9953
2.2880 0.9961
2.2920 0.9760
2.2960 0.9656
2.3000 0.9608
2.3040 0.9563
2.3080 0.9567
2.3120 0.9664
2.3160 0.9794
2.3200 0.9742
2.3240 0.9782
2.3280 0.9615
2.3320 0.9602
2.3360 0.9513
2.3400 0.9607
2.3440 0.9629
2.3480 0.9577
2.3520 0.9587
2.3560 0.9833
2.3600 0.9857
2.3640 0.9928
2.3680 0.9991
2.3720 0.9920
2.3760 0.9774
2.3800 0.9780
2.3840 0.9916
2.3880 0.9888
2.3920 0.9882
2.3960 0.9738
2.4000 0.9528
2.4040 0.9539
2.4080 0.9613
2.4120 0.9614
2.4160 0.9513
2.4200 0.9469
2.4240 0.9494
2.4280 0.9777
2.4320 0.9781
2.4360 0.9809
2.4400 0.9660
2.4440 0.9717
2.4480 0.9724
2.4520 0.9744
2.4560 0.9755
2.4600 0.9616
2.4640 0.9583
2.4680 0.9443
2.4720 0.9681
2.4760 0.9530
2.4800 0.9516
2.4840 0.9611
2.4880 0.9630
2.4920 0.9643
2.4960 0.9677
2.5000 0.9701
2.5040 0.9761
2.5080 0.9906
2.5120 0.9946
2.5160 0.9894
2.5200 1.0091
2.5240 1.0118
2.5280 1.0050
2.5320 1.0056
2.5360 1.0113
2.5400 1.0035
2.5440 0.9993
2.5480 0.9979
2.5520 1.0052
2.5560 1.0055
2.5600 1.0116
2.5640 1.0122
2.5680 1.0103
2.5720 1.0074
2.5760 1.0005
2.5800 1.0041
2.5840 1.0056
2.5880 1.0102
2.5920 1.0157
2.5960 1.0081
2.6000 0.9957
2.6040 0.9999
2.6080 1.0160
2.6120 1.0192
2.6160 1.0172
2.6200 1.0166
2.6240 0.9969
2.6280 0.9955
2.6320 0.9898
2.6360 1.0111
2.6400 1.0118
2.6440 1.0165
2.6480 1.0190
2.6520 1.0094
2.6560 1.0154
2.6600 1.0109
2.6640 1.0106
2.6680 1.0102
2.6720 1.0053
2.6760 1.0084
2.6800 1.0093
2.6840 1.0067
2.6880 1.0197
2.6920 1.0190
2.6960 1.0157
2.7000 1.0059
2.7040 1.0113
2.7080 1.0127
2.7120 1.0169
2.7160 1.0178
2.7200 1.0259
2.7240 1.0360
2.7280 1.0506
2.7320 1.0287
2.7360 1.0231
2.7400 1.0085
2.7440 1.0106
2.7480 0.9923
2.7520 0.9851
2.7560 0.9835
2.7600 0.9815
2.7640 0.9783
2.7680 0.9708
2.7720 0.9654
2.7760 0.9751
2.7800 0.9753
2.7840 0.9811
2.7880 0.9858
2.7920 0.9795
2.7960 0.9857
2.8000 0.9871
2.8040 0.9742
2.8080 0.9806
2.8120 0.9726
2.8160 0.9755
2.8200 0.9711
2.8240 0.9796
2.8280 0.9758
2.8320 0.9735
2.8360 0.9881
2.8400 0.9898
2.8440 0.9721
2.8480 0.9760
2.8520 0.9831
2.8560 0.9864
2.8600 0.9766
2.8640 0.9773
2.8680 0.9741
2.8720 0.9770
2.8760 0.9772
2.8800 0.9831
2.8840 0.9854
2.8880 0.9818
2.8920 0.9904
2.8960 0.9869
2.9000 0.9997
2.9040 1.0092
2.9080 1.0229
2.9120 1.0236
2.9160 1.0098
2.9200 1.0154
2.9240 1.0108
2.9280 1.0338
2.9320 1.0409
2.9360 1.0411
2.9400 1.0490
2.9440 1.0486
2.9480 1.0332
2.9520 1.0336
2.9560 1.0148
2.9600 1.0190
2.9640 1.0176
2.9680 1.0211
2.9720 1.0081
2.9760 0.9994
2.9800 0.9948
2.9840 0.9904
2.9880 0.9815
2.9920 0.9802
2.9960 0.9690
3.0000 0.9643
3.0040 0.9690
3.0080 0.9785
3.0120 0.9818
3.0160 0.9908
3.0200 0.9937
3.0240 0.9952
3.0280 0.9945
3.0320 0.9983
3.0360 0.9937
3.0400 0.9935
3.0440 0.9949
3.0480 0.9860
3.0520 0.9874
3.0560 0.9853
3.0600 0.9819
3.0640 0.9920
3.0680 0.9894
3.0720 0.9938
3.0760 0.9884
3.0800 0.9883
3.0840 0.9830
3.0880 0.9749
3.0920 0.9761
3.0960 0.9859
3.1000 0.9925
3.1040 1.0020
3.1080 0.9947
3.1120 0.9956
3.1160 0.9975
3.1200 0.9942
3.1240 0.9866
3.1280 0.9850
3.1320 0.9948
3.1360 0.9939
3.1400 1.0024
3.1440 1.0079
3.1480 1.0086
3.1520 1.0078
3.1560 1.0027
3.1600 1.0023
3.1640 1.0007
3.1680 0.9988
3.1720 0.9880
3.1760 0.9661
3.1800 0.9609
3.1840 0.9462
3.1880 0.9363
3.1920 0.9354
3.1960 0.9370
3.2000 0.9273
3.2040 0.9118
3.2080 0.8995
3.2120 0.9101
3.2160 0.9035
3.2200 0.9133
3.2240 0.9093
3.2280 0.9084
3.2320 0.9121
3.2360 0.8888
3.2400 0.8907
3.2440 0.8676
3.2480 0.8696
3.2520 0.8805
3.2560 0.8699
3.2600 0.8617
3.2640 0.8691
3.2680 0.8652
3.2720 0.8664
3.2760 0.8653
3.2800 0.8603
3.2840 0.8612
3.2880 0.8562
3.2920 0.8548
3.2960 0.8413
3.3000 0.8270
3.3040 0.8201
3.3080 0.8190
3.3120 0.8211
3.3160 0.8136
3.3200 0.8277
3.3240 0.8370
3.3280 0.8199
3.3320 0.8156
3.3360 0.8163
3.3400 0.8086
3.3440 0.8075
3.3480 0.8088
3.3520 0.7934
3.3560 0.7793
3.3600 0.7738
3.3640 0.7680
3.3680 0.7595
3.3720 0.7462
3.3760 0.7427
3.3800 0.7340
3.3840 0.7283
3.3880 0.7290
3.3920 0.7264
3.3960 0.7319
3.4000 0.7228
3.4040 0.7231
3.4080 0.7153
3.4120 0.7195
3.4160 0.7138
3.4200 0.7019
3.4240 0.7000
3.4280 0.6878
3.4320 0.6843
3.4360 0.6818
3.4400 0.6765
3.4440 0.6665
3.4480 0.6633
3.4520 0.6616
3.4560 0.6655
3.4600 0.6663
3.4640 0.6532
3.4680 0.6493
3.4720 0.6330
3.4760 0.6160
3.4800 0.6210
3.4840 0.6064
3.4880 0.6117
3.4920 0.6284
3.4960 0.6305
3.5000 0.6447
3.5040 0.6378
3.5080 0.6415
3.5120 0.6338
3.5160 0.6296
3.5200 0.6336
3.5240 0.6364
3.5280 0.6434
3.5320 0.6291
3.5360 0.6277
3.5400 0.6157
3.5440 0.6045
3.5480 0.5885
3.5520 0.5848
3.5560 0.6009
3.5600 0.5922
3.5640 0.5907
3.5680 0.5736
3.5720 0.5592
3.5760 0.5554
3.5800 0.5545
3.5840 0.5467
3.5880 0.5419
3.5920 0.5382
3.5960 0.5429
3.6000 0.5458
3.6040 0.5434
3.6080 0.5334
3.6120 0.5287
3.6160 0.5097
3.6200 0.5136
3.6240 0.5261
3.6280 0.5270
3.6320 0.5144
3.6360 0.5163
3.6400 0.5086
3.6440 0.5003
3.6480 0.4948
3.6520 0.4784
3.6560 0.4720
3.6600 0.4684
3.6640 0.4700
3.6680 0.4653
3.6720 0.4642
3.6760 0.4597
3.6800 0.4594
3.6840 0.4595
3.6880 0.4538
3.6920 0.4502
3.6960 0.4414
3.7000 0.4209
3.7040 0.4146
3.7080 0.4149
3.7120 0.4101
3.7160 0.4073
3.7200 0.4091
3.7240 0.4059
3.7280 0.4120
3.7320 0.4145
3.7360 0.4161
3.7400 0.4233
3.7440 0.4169
3.7480 0.4095
3.7520 0.4080
3.7560 0.4034
3.7600 0.3987
3.7640 0.3894
3.7680 0.3954
3.7720 0.3936
3.7760 0.3808
3.7800 0.3754
3.7840 0.3681
3.7880 0.3717
3.7920 0.3694
3.7960 0.3724
3.8000 0.3659
3.8040 0.3632
3.8080 0.3575
3.8120 0.3559
3.8160 0.3490
3.8200 0.3494
3.8240 0.3381
3.8280 0.3341
3.8320 0.3332
3.8360 0.3408
3.8400 0.3292
3.8440 0.3262
3.8480 0.3147
3.8520 0.2972
3.8560 0.2830
3.8600 0.2649
3.8640 0.2568
3.8680 0.2519
3.8720 0.2380
3.8760 0.2448
3.8800 0.2489
3.8840 0.2459
3.8880 0.2366
3.8920 0.2432
3.8960 0.2495
3.9000 0.2396
3.9040 0.2306
3.9080 0.2302
3.9120 0.2298
3.9160 0.2215
3.9200 0.2320
3.9240 0.2259
3.9280 0.2318
3.9320 0.2333
3.9360 0.2193
3.9400 0.2187
3.9440 0.2095
3.9480 0.1967
3.9520 0.1874
3.9560 0.1874
3.9600 0.1801
3.9640 0.1765
3.9680 0.1634
3.9720 0.1532
3.9760 0.1515
3.9800 0.1514
3.9840 0.1481
3.9880 0.1425
3.9920 0.1313
3.9960 0.1194
4.0000 0.1119
4.0040 0.0923
4.0080 0.0954
4.0120 0.0908
4.0160 0.0908
4.0200 0.0918
4.0240 0.0846
4.0280 0.0700
4.0320 0.0626
4.0360 0.0486
4.0400 0.0467
4.0440 0.0444
4.0480 0.0456
4.0520 0.0469
4.0560 0.0450
4.0600 0.0485
4.0640 0.0372
4.0680 0.0536
4.0720 0.0541
4.0760 0.0575
4.0800 0.0456
4.0840 0.0418
4.0880 0.0370
4.0920 0.0312
4.0960 0.0275
4.1000 0.0147
4.1040 -0.0010
4.1080 -0.0032
4.1120 -0.0014
4.1160 -0.0007
4.1200 -0.0073
4.1240 -0.0125
4.1280 -0.0054
4.1320 -0.0134
4.1360 -0.0181
4.1400 -0.0359
4.1441 -0.0131
4.1481 -0.0025
4.1521 -0.0018
4.1561 0.0180
4.1601 0.0139
4.1641 0.0220
4.1681 0.0356
4.1721 -0.0072
4.1761 -0.0197
4.1801 -0.0211
4.1841 0.0025
4.1881 0.0282
4.1921 0.0051
4.1961 -0.0088
4.2001 0.0276
4.2041 0.0151
4.2081 0.0242
4.2121 0.0002
4.2161 -0.0095
4.2201 -0.0472
4.2241 -0.0430
4.2281 -0.0346
4.2321 -0.0358
4.2361 -0.0423
4.2401 -0.0402
4.2441 -0.0500
4.2481 -0.0774
4.2521 -0.0928
4.2561 -0.0808
4.2601 -0.1038
4.2641 -0.1123
4.2681 -0.0971
4.2721 -0.1245
4.2761 -0.1201
4.2801 -0.1396
4.2841 -0.1332
4.2881 -0.1462
4.2921 -0.1626
4.2961 -0.1497
4.3001 -0.1386
4.3041 -0.1726
4.3081 -0.1528
4.3121 -0.1756
4.3161 -0.1818
4.3201 -0.1889
4.3241 -0.1936
4.3281 -0.1613
4.3321 -0.1659
4.3361 -0.1448
4.3401 -0.1294
4.3441 -0.1436
4.3481 -0.1405
4.3521 -0.1323
4.3561 -0.1340
4.3601 -0.1156
4.3641 -0.1487
4.3681 -0.1587
4.3721 -0.1687
4.3761 -0.1811
4.3801 -0.1607
4.3841 -0.1826
4.3881 -0.1861
4.3921 -0.1664
4.3961 -0.1545
4.4001 -0.1680
4.4041 -0.1489
4.4081 -0.1490
4.4121 -0.1310
4.4161 -0.1402
4.4201 -0.1282
4.4241 -0.1397
4.4281 -0.1318
4.4321 -0.1310
4.4361 -0.1305
4.4401 -0.1381
4.4441 -0.1317
4.4481 -0.1376
4.4521 -0.1518
4.4561 -0.1675
4.4601 -0.1660
4.4641 -0.1508
4.4681 -0.1481
4.4721 -0.1849
4.4761 -0.1797
4.4801 -0.1520
4.4841 -0.1859
4.4881 -0.2408
4.4921 -0.2678
4.4961 -0.2756
4.5001 -0.2828
4.5041 -0.2934
4.5081 -0.2890
4.5121 -0.2850
4.5161 -0.3138
4.5201 -0.3366
4.5241 -0.3512
4.5281 -0.3335
4.5321 -0.3323
4.5361 -0.3023
4.5401 -0.3298
4.5441 -0.3095
4.5481 -0.3119
4.5521 -0.3337
4.5561 -0.3246
4.5601 -0.3189
4.5641 -0.3167
4.5681 -0.3050
4.5721 -0.2770
4.5761 -0.2677
4.5801 -0.3026
4.5841 -0.3088
4.5881 -0.3064
4.5921 -0.2777
4.5961 -0.2935
4.6001 -0.3051
4.6041 -0.3289
4.6081 -0.3473
4.6121 -0.3435
4.6161 -0.3275
4.6201 -0.3497
4.6241 -0.3288
4.6281 -0.3233
4.6321 -0.3128
4.6361 -0.3318
4.6401 -0.3432
4.6441 -0.3404
4.6481 -0.3328
4.6521 -0.3790
4.6561 -0.4086
4.6601 -0.4071
4.6641 -0.4318
4.6681 -0.4365
4.6721 -0.4159
4.6761 -0.3825
4.6801 -0.3748
4.6841 -0.3603
4.6881 -0.3645


==> figures/data/f1_path2_1.dat <==
0.0000 0.0000
0.0040 -0.0094
0.0080 -0.0080
0.0120 -0.0120
0.0160 -0.0051
0.0200 0.0147
0.0240 0.0199
0.0280 0.0133
0.0320 -0.0044
0.0360 -0.0022
0.0400 0.0059
0.0440 0.0058
0.0480 0.0160
0.0520 0.0151
0.0560 -0.0001
0.0600 0.0207
0.0640 0.0403
0.0680 0.0527
0.0720 0.0409
0.0760 0.0597
0.0800 0.0651
0.0840 0.0913
0.0880 0.0913
0.0920 0.0965
0.0960 0.0980
0.1000 0.0932
0.1040 0.1079
0.1080 0.1204
0.1120 0.1184
0.1160 0.1232
0.1200 0.1307
0.1240 0.1315
0.1280 0.1252
0.1320 0.1229
0.1360 0.1262
0.1400 0.1423
0.1440 0.1493
0.1480 0.1431
0.1520 0.1341
0.1560 0.1288
0.1600 0.1294
0.1640 0.1380
0.1680 0.1390
0.1720 0.1390
0.1760 0.1515
0.1800 0.1508
0.1840 0.1607
0.1880 0.1698
0.1920 0.1637
0.1960 0.1797
0.2000 0.1832
0.2040 0.1839
0.2080 0.1807
0.2120 0.1810
0.2160 0.1812
0.2200 0.1908
0.2240 0.1871
0.2280 0.1904
0.2320 0.1888
0.2360 0.1975
0.2400 0.2067
0.2440 0.2063
0.2480 0.2159
0.2520 0.2337
0.2560 0.2331
0.2600 0.2236
0.2640 0.2413
0.2680 0.2378
0.2720 0.2538
0.2760 0.2568
0.2800 0.2672
0.2840 0.2716
0.2880 0.2809
0.2920 0.2785
0.2960 0.2775
0.3000 0.2880
0.3040 0.2745
0.3080 0.2781
0.3120 0.2894
0.3160 0.2921
0.3200 0.2862
0.3240 0.3211
0.3280 0.3390
0.3320 0.3414
0.3360 0.3437
0.3400 0.3436
0.3440 0.3411
0.3480 0.3480
0.3520 0.3510
0.3560 0.3534
0.3600 0.3549
0.3640 0.3554
0.3680 0.3577
0.3720 0.3653
0.3760 0.3729
0.3800 0.3876
0.3840 0.3861
0.3880 0.3870
0.3920 0.3969
0.3960 0.4131
0.4000 0.4152
0.4040 0.4327
0.4080 0.4156
0.4120 0.4107
0.4160 0.4197
0.4200 0.4252
0.4240 0.4368
0.4280 0.4520
0.4320 0.4497
0.4360 0.4549
0.4400 0.4658
0.4440 0.4786
0.4480 0.4723
0.4520 0.4768
0.4560 0.4901
0.4600 0.4974
0.4640 0.5025
0.4680 0.5069
0.4720 0.5076
0.4760 0.5076
0.4800 0.5092
0.4840 0.5175
0.4880 0.5106
0.4920 0.5174
0.4960 0.5167
0.5000 0.5198
0.5040 0.5368
0.5080 0.5480
0.5120 0.5462
0.5160 0.5589
0.5200 0.5609
0.5240 0.5538
0.5280 0.5615
0.5320 0.5571
0.5360 0.5516
0.5400 0.5501
0.5440 0.5412
0.5480 0.5427
0.5520 0.5449
0.5560 0.5524
0.5600 0.5446
0.5640 0.5567
0.5680 0.5565
0.5720 0.5559
0.5760 0.5602
0.5800 0.5694
0.5840 0.5750
0.5880 0.5846
0.5920 0.5776
0.5960 0.5880
0.6000 0.6057
0.6040 0.6153
0.6080 0.6330
0.6120 0.6380
0.6160 0.6497
0.6200 0.6540
0.6240 0.6648
0.6280 0.6634
0.6320 0.6640
0.6360 0.6705
0.6400 0.6656
0.6440 0.6682
0.6480 0.6689
0.6520 0.6663
0.6560 0.6662
0.6600 0.6758
0.6640 0.6853
0.6680 0.6781
0.6720 0.6907
0.6760 0.6916
0.6800 0.6980
0.6840 0.6956
0.6880 0.7061
0.6920 0.7030
0.6960 0.7115
0.7000 0.7165
0.7040 0.7231
0.7080 0.7327
0.7120 0.7400
0.7160 0.7390
0.7200 0.7409
0.7240 0.7485
0.7280 0.7484
0.7320 0.7488
0.7360 0.7508
0.7400 0.7502
0.7440 0.7458
0.7480 0.7602
0.7520 0.7687
0.7560 0.7731
0.7600 0.7728
0.7640 0.7850
0.7680 0.7921
0.7720 0.7968
0.7760 0.7994
0.7800 0.8074
0.7840 0.8076
0.7880 0.8093
0.7920 0.8147
0.7960 0.8208
0.8000 0.8313
0.8040 0.8319
0.8080 0.8294
0.8120 0.8326
0.8160 0.8326
0.8200 0.8300
0.8240 0.8286
0.8280 0.8192
0.8320 0.8244
0.8360 0.8398
0.8400 0.8501
0.8440 0.8584
0.8480 0.8618
0.8520 0.8689
0.8560 0.8698
0.8600 0.8720
0.8640 0.8772
0.8680 0.8911
0.8720 0.8972
0.8760 0.9055
0.8800 0.8993
0.8840 0.8954
0.8880 0.8874
0.8920 0.8975
0.8960 0.9139
0.9000 0.9184
0.9040 0.9206
0.9080 0.9175
0.9120 0.9087
0.9160 0.9173
0.9200 0.9281
0.9240 0.9271
0.9280 0.9394
0.9320 0.9572
0.9360 0.9775
0.9400 0.9831
0.9440 0.9757
0.9480 0.9677
0.9520 0.9496
0.9560 0.9649
0.9600 0.9531
0.9640 0.9496
0.9680 0.9480
0.9720 0.9436
0.9760 0.9507
0.9800 0.9586
0.9840 0.9631
0.9880 0.9911
0.9920 1.0074
0.9960 1.0098
1.0000 1.0147
1.0040 1.0113
1.0080 1.0208
1.0120 1.0202
1.0160 1.0159
1.0200 1.0167
1.0240 1.0129
1.0280 1.0052
1.0320 1.0024
1.0360 1.0041
1.0400 0.9984
1.0440 0.9911
1.0480 0.9842
1.0520 0.9732
1.0560 0.9757
1.0600 0.9877
1.0640 0.9952
1.0680 0.9958
1.0720 1.0015
1.0760 1.0038
1.0800 0.9998
1.0840 0.9911
1.0880 0.9943
1.0920 0.9945
1.0960 0.9926
1.1000 0.9987
1.1040 1.0005
1.1080 0.9940
1.1120 0.9908
1.1160 0.9876
1.1200 0.9773
1.1240 0.9737
1.1280 0.9716
1.1320 0.9779
1.1360 0.9826
1.1400 0.9912
1.1440 0.9940
1.1480 0.9864
1.1520 0.9867
1.1560 0.9849
1.1600 0.9790
1.1640 0.9727
1.1680 0.9747
1.1720 0.9809
1.1760 0.9795
1.1800 0.9860
1.1840 0.9868
1.1880 0.9830
1.1920 0.9975
1.1960 1.0083
1.2000 1.0012
1.2040 1.0141
1.2080 1.0183
1.2120 1.0097
1.2160 1.0178
1.2200 1.0056
1.2240 1.0109
1.2280 1.0110
1.2320 1.0120
1.2360 1.0058
1.2400 1.0048
1.2440 1.0031
1.2480 0.9854
1.2520 0.9852
1.2560 0.9857
1.2600 0.9811
1.2640 0.9871
1.2680 0.9862
1.2720 0.9908
1.2760 0.9970
1.2800 0.9932
1.2840 0.9862
1.2880 0.9878
1.2920 0.9861
1.2960 0.9883
1.3000 0.9872
1.3040 0.9839
1.3080 1.0098
1.3120 1.0107
1.3160 1.0061
1.3200 1.0182
1.3240 1.0376
1.3280 1.0358
1.3320 1.0423
1.3360 1.0255
1.3400 1.0239
1.3440 1.0082
1.3480 1.0165
1.3520 1.0228
1.3560 1.0153
1.3600 1.0125
1.3640 1.0122
1.3680 0.9982
1.3720 0.9899
1.3760 0.9839
1.3800 0.9841
1.3840 0.9817
1.3880 0.9869
1.3920 0.9871
1.3960 0.9909
1.4000 0.9737
1.4040 0.9749
1.4080 0.9878
1.4120 0.9811
1.4160 0.9823
1.4200 0.9778
1.4240 0.9722
1.4280 0.9826
1.4320 0.9789
1.4360 0.9738
1.4400 0.9820
1.4440 0.9854
1.4480 0.9844
1.4520 0.9882
1.4560 0.9817
1.4600 0.9727
1.4640 0.9821
1.4680 0.9771
1.4720 0.9803
1.4760 0.9853
1.4800 0.9790
1.4840 0.9921
1.4880 0.9946
1.4920 1.0020
1.4960 0.9901
1.5000 0.9964
1.5040 0.9840
1.5080 1.0002
1.5120 0.9958
1.5160 1.0017
1.5200 1.0067
1.5240 1.0092
1.5280 1.0135
1.5320 1.0023
1.5360 1.0002
1.5400 0.9987
1.5440 1.0010
1.5480 1.0048
1.5520 1.0041
1.5560 0.9979
1.5600 0.9851
1.5640 0.9881
1.5680 0.9854
1.5720 0.9982
1.5760 1.0055
1.5800 1.0054
1.5840 1.0087
1.5880 0.9989
1.5920 0.9937
1.5960 0.9990
1.6000 1.0102
1.6040 1.0113
1.6080 1.0039
1.6120 0.9993
1.6160 0.9954
1.6200 0.9932
1.6240 0.9973
1.6280 0.9958
1.6320 0.9961
1.6360 0.9945
1.6400 0.9854
1.6440 0.9774
1.6480 0.9558
1.6520 0.9747
1.6560 0.9709
1.6600 0.9699
1.6640 0.9763
1.6680 0.9944
1.6720 0.9888
1.6760 0.9934
1.6800 0.9876
1.6840 0.9933
1.6880 0.9946
1.6920 0.9940
1.6960 0.9971
1.7000 0.9987
1.7040 0.9976
1.7080 1.0036
1.7120 1.0032
1.7160 0.9994
1.7200 1.0133
1.7240 1.0154
1.7280 1.0173
1.7320 1.0141
1.7360 1.0133
1.7400 1.0029
1.7440 1.0004
1.7480 0.9987
1.7520 1.0002
1.7560 1.0057
1.7600 0.9907
1.7640 0.9911
1.7680 0.9876
1.7720 0.9937
1.7760 0.9952
1.7800 1.0014
1.7840 1.0052
1.7880 0.9934
1.7920 0.9972
1.7960 0.9834
1.8000 0.9865
1.8040 0.9948
1.8080 0.9930
1.8120 0.9977
1.8160 1.0043
1.8200 1.0133
1.8240 1.0171
1.8280 1.0160
1.8320 1.0215
1.8360 1.0203
1.8400 1.0320
1.8440 1.0254
1.8480 1.0332
1.8520 1.0366
1.8560 1.0442
1.8600 1.0354
1.8640 1.0416
1.8680 1.0384
1.8720 1.0215
1.8760 1.0285
1.8800 1.0272
1.8840 1.0240
1.8880 1.0168
1.8920 1.0277
1.8960 1.0440
1.9000 1.0373
1.9040 1.0431
1.9080 1.0512
1.9120 1.0447
1.9160 1.0458
1.9200 1.0380
1.9240 1.0257
1.9280 1.0237
1.9320 1.0244
1.9360 1.0307
1.9400 1.0297
1.9440 1.0451
1.9480 1.0287
1.9520 1.0464
1.9560 1.0364
1.9600 1.0219
1.9640 1.0188
1.9680 1.0158
1.9720 1.0149
1.9760 0.9961
1.9800 0.9897
1.9840 0.9811
1.9880 0.9829
1.9920 0.9826
1.9960 0.9729
2.0000 0.9756
2.0040 0.9863
2.0080 0.9961
2.0120 1.0001
2.0160 0.9947
2.0200 1.0058
2.0240 0.9972
2.0280 1.0003
2.0320 1.0002
2.0360 1.0007
2.0400 1.0014
2.0440 0.9938
2.0480 0.9934
2.0520 1.0039
2.0560 1.0022
2.0600 0.9918
2.0640 0.9856
2.0680 0.9777
2.0720 0.9809
2.0760 0.9734
2.0800 0.9744
2.0840 0.9826
2.0880 0.9761
2.0920 0.9783
2.0960 0.9811
2.1000 0.9753
2.1040 0.9734
2.1080 0.9845
2.1120 0.9641
2.1160 0.9560
2.1200 0.9602
2.1240 0.9617
2.1280 0.9604
2.1320 0.9654
2.1360 0.9589
2.1400 0.9672
2.1440 0.9733
2.1480 0.9711
2.1520 0.9838
2.1560 0.9857
2.1600 0.9850
2.1640 0.9903
2.1680 0.9867
2.1720 0.9870
2.1760 0.9848
2.1800 0.9829
2.1840 0.9884
2.1880 0.9903
2.1920 0.9875
2.1960 0.9878
2.2000 0.9932
2.2040 0.9873
2.2080 0.9851
2.2120 0.9765
2.2160 0.9792
2.2200 0.9835
2.2240 0.9700
2.2280 0.9753
2.2320 0.9683
2.2360 0.9671
2.2400 0.9632
2.2440 0.9751
2.2480 0.9797
2.2520 0.9975
2.2560 0.9929
2.2600 0.9932
2.2640 1.0057
2.2680 1.0091
2.2720 1.0056
2.2760 1.0071
2.2800 1.0009
2.2840 0.9982
2.2880 0.9999
2.2920 1.0080
2.2960 1.0041
2.3000 1.0058
2.3040 1.0149
2.3080 1.0076
2.3120 1.0058
2.3160 1.0086
2.3200 1.0128
2.3240 1.0137
2.3280 1.0192
2.3320 1.0199
2.3360 1.0276
2.3400 1.0299
2.3440 1.0267
2.3480 1.0243
2.3520 1.0191
2.3560 1.0145
2.3600 1.0082
2.3640 1.0074
2.3680 1.0096
2.3720 1.0089
2.3760 1.0059
2.3800 1.0034
2.3840 1.0046
2.3880 1.0010
2.3920 1.0083
2.3960 1.0085
2.4000 1.0098
2.4040 1.0084
2.4080 1.0120
2.4120 1.0084
2.4160 1.0047
2.4200 1.0055
2.4240 1.0006
2.4280 1.0053
2.4320 1.0167
2.4360 1.0159
2.4400 1.0231
2.4440 1.0333
2.4480 1.0367
2.4520 1.0278
2.4560 1.0258
2.4600 1.0258
2.4640 1.0177
2.4680 1.0149
2.4720 1.0054
2.4760 1.0145
2.4800 1.0189
2.4840 1.0138
2.4880 1.0181
2.4920 1.0192
2.4960 1.0158
2.5000 1.0163
2.5040 1.0229
2.5080 1.0179
2.5120 1.0129
2.5160 1.0169
2.5200 1.0176
2.5240 1.0238
2.5280 1.0305
2.5320 1.0259
2.5360 1.0287
2.5400 1.0333
2.5440 1.0406
2.5480 1.0489
2.5520 1.0466
2.5560 1.0344
2.5600 1.0363
2.5640 1.0410
2.5680 1.0442
2.5720 1.0379
2.5760 1.0425
2.5800 1.0438
2.5840 1.0454
2.5880 1.0515
2.5920 1.0507
2.5960 1.0490
2.6000 1.0414
2.6040 1.0319
2.6080 1.0336
2.6120 1.0358
2.6160 1.0210
2.6200 1.0217
2.6240 1.0275
2.6280 1.0257
2.6320 1.0369
2.6360 1.0250
2.6400 1.0362
2.6440 1.0246
2.6480 1.0245
2.6520 1.0088
2.6560 1.0033
2.6600 1.0180
2.6640 1.0293
2.6680 1.0254
2.6720 1.0210
2.6760 1.0045
2.6800 1.0002
2.6840 1.0043
2.6880 1.0135
2.6920 1.0140
2.6960 1.0128
2.7000 1.0032
2.7040 1.0105
2.7080 1.0066
2.7120 1.0057
2.7160 1.0234
2.7200 1.0270
2.7240 1.0200
2.7280 1.0110
2.7320 1.0092
2.7360 1.0231
2.7400 1.0216
2.7440 1.0085
2.7480 0.9960
2.7520 1.0022
2.7560 1.0039
2.7600 1.0121
2.7640 0.9957
2.7680 0.9889
2.7720 0.9877
2.7760 0.9947
2.7800 0.9881
2.7840 0.9903
2.7880 0.9851
2.7920 0.9975
2.7960 1.0033
2.8000 1.0187
2.8040 1.0152
2.8080 1.0262
2.8120 1.0267
2.8160 1.0338
2.8200 1.0384
2.8240 1.0283
2.8280 1.0113
2.8320 1.0148
2.8360 1.0255
2.8400 1.0373
2.8440 1.0139
2.8480 1.0110
2.8520 1.0153
2.8560 0.9941
2.8600 0.9886
2.8640 1.0049
2.8680 1.0046
2.8720 0.9927
2.8760 1.0008
2.8800 1.0108
2.8840 0.9980
2.8880 0.9970
2.8920 0.9861
2.8960 0.9908
2.9000 0.9785
2.9040 0.9733
2.9080 0.9853
2.9120 0.9799
2.9160 0.9799
2.9200 0.9765
2.9240 0.9724
2.9280 0.9737
2.9320 0.9730
2.9360 0.9765
2.9400 0.9754
2.9440 0.9701
2.9480 0.9720
2.9520 0.9728
2.9560 0.9705
2.9600 0.9706
2.9640 0.9794
2.9680 0.9794
2.9720 0.9683
2.9760 0.9684
2.9800 0.9692
2.9840 0.9692
2.9880 0.9909
2.9920 0.9879
2.9960 0.9928
3.0000 0.9893
3.0040 0.9913
3.0080 0.9941
3.0120 0.9977
3.0160 0.9915
3.0200 0.9926
3.0240 0.9821
3.0280 0.9742
3.0320 0.9698
3.0360 0.9711
3.0400 0.9575
3.0440 0.9482
3.0480 0.9559
3.0520 0.9416
3.0560 0.9556
3.0600 0.9579
3.0640 0.9612
3.0680 0.9508
3.0720 0.9559
3.0760 0.9598
3.0800 0.9390
3.0840 0.9430
3.0880 0.9452
3.0920 0.9562
3.0960 0.9593
3.1000 0.9556
3.1040 0.9478
3.1080 0.9518
3.1120 0.9440
3.1160 0.9448
3.1200 0.9399
3.1240 0.9626
3.1280 0.9631
3.1320 0.9758
3.1360 0.9817
3.1400 0.9835
3.1440 0.9908
3.1480 0.9938
3.1520 0.9870
3.1560 0.9705
3.1600 0.9788
3.1640 0.9696
3.1680 0.9820
3.1720 0.9779
3.1760 0.9769
3.1800 0.9811
3.1840 0.9786
3.1880 0.9657
3.1920 0.9582
3.1960 0.9572
3.2000 0.9582
3.2040 0.9528
3.2080 0.9555
3.2120 0.9640
3.2160 0.9782
3.2200 0.9693
3.2240 0.9595
3.2280 0.9522
3.2320 0.9246
3.2360 0.9125
3.2400 0.9150
3.2440 0.9031
3.2480 0.8959
3.2520 0.8958
3.2560 0.8812
3.2600 0.8650
3.2640 0.8530
3.2680 0.8502
3.2720 0.8414
3.2760 0.8455
3.2800 0.8474
3.2840 0.8399
3.2880 0.8460
3.2920 0.8392
3.2960 0.8345
3.3000 0.8335
3.3040 0.8265
3.3080 0.8208
3.3120 0.8252
3.3160 0.8157
3.3200 0.8086
3.3240 0.8012
3.3280 0.7937
3.3320 0.7825
3.3360 0.7697
3.3400 0.7603
3.3440 0.7514
3.3480 0.7482
3.3520 0.7465
3.3560 0.7482
3.3600 0.7471
3.3640 0.7398
3.3680 0.7464
3.3720 0.7455
3.3760 0.7343
3.3800 0.7329
3.3840 0.7364
3.3880 0.7290
3.3920 0.7223
3.3960 0.7183
3.4000 0.7110
3.4040 0.7120
3.4080 0.7060
3.4120 0.7054
3.4160 0.6961
3.4200 0.6894
3.4240 0.6818
3.4280 0.6819
3.4320 0.6786
3.4360 0.6788
3.4400 0.6738
3.4440 0.6771
3.4480 0.6807
3.4520 0.6690
3.4560 0.6742
3.4600 0.6714
3.4640 0.6643
3.4680 0.6712
3.4720 0.6716
3.4760 0.6753
3.4800 0.6685
3.4840 0.6568
3.4880 0.6531
3.4920 0.6488
3.4960 0.6568
3.5000 0.6438
3.5040 0.6363
3.5080 0.6318
3.5120 0.6364
3.5160 0.6322
3.5200 0.6279
3.5240 0.6153
3.5280 0.6207
3.5320 0.6133
3.5360 0.6086
3.5400 0.6013
3.5440 0.5914
3.5480 0.5810
3.5520 0.5835
3.5560 0.5797
3.5600 0.5805
3.5640 0.5556
3.5680 0.5606
3.5720 0.5477
3.5760 0.5487
3.5800 0.5421
3.5840 0.5337
3.5880 0.5254
3.5920 0.5284
3.5960 0.5265
3.6000 0.5300
3.6040 0.5300
3.6080 0.5273
3.6120 0.5346
3.6160 0.5319
3.6200 0.5195
3.6240 0.5297
3.6280 0.5241
3.6320 0.5222
3.6360 0.5137
3.6400 0.4942
3.6440 0.4890
3.6480 0.4833
3.6520 0.4807
3.6560 0.4778
3.6600 0.4752
3.6640 0.4744
3.6680 0.4788
3.6720 0.4795
3.6760 0.4819
3.6800 0.4735
3.6840 0.4567
3.6880 0.4547
3.6920 0.4517
3.6960 0.4430
3.7000 0.4317
3.7040 0.4147
3.7080 0.4155
3.7120 0.4276
3.7160 0.4154
3.7200 0.4087
3.7240 0.4125
3.7280 0.4169
3.7320 0.4121
3.7360 0.4073
3.7400 0.3917
3.7440 0.3930
3.7480 0.3807
3.7520 0.3746
3.7560 0.3672
3.7600 0.3627
3.7640 0.3574
3.7680 0.3535
3.7720 0.3499
3.7760 0.3471
3.7800 0.3483
3.7840 0.3457
3.7880 0.3423
3.7920 0.3315
3.7960 0.3353
3.8000 0.3370
3.8040 0.3369
3.8080 0.3393
3.8120 0.3440
3.8160 0.3495
3.8200 0.3389
3.8240 0.3358
3.8280 0.3313
3.8320 0.3244
3.8360 0.3289
3.8400 0.3287
3.8440 0.2997
3.8480 0.2959
3.8520 0.2866
3.8560 0.2746
3.8600 0.2648
3.8640 0.2767
3.8680 0.2689
3.8720 0.2498
3.8760 0.2481
3.8800 0.2475
3.8840 0.2379
3.8880 0.2421
3.8920 0.2440
3.8960 0.2582
3.9000 0.2519
3.9040 0.2472
3.9080 0.2416
3.9120 0.2360
3.9160 0.2483
3.9200 0.2475
3.9240 0.2379
3.9280 0.2326
3.9320 0.2229
3.9360 0.2146
3.9400 0.2039
3.9440 0.1979
3.9480 0.1987
3.9520 0.1927
3.9560 0.1831
3.9600 0.1801
3.9640 0.1767
3.9680 0.1804
3.9720 0.1749
3.9760 0.1826
3.9800 0.1755
3.9840 0.1712
3.9880 0.1667
3.9920 0.1497
3.9960 0.1426
4.0000 0.1334
4.0040 0.1362
4.0080 0.1265
4.0120 0.1097
4.0160 0.1124
4.0200 0.1150
4.0240 0.1035
4.0280 0.0894
4.0320 0.0801
4.0360 0.0856
4.0400 0.0979
4.0440 0.0979
4.0480 0.0843
4.0520 0.0893
4.0560 0.0973
4.0600 0.0939
4.0640 0.0879
4.0680 0.0755
4.0720 0.0712
4.0760 0.0621
4.0800 0.0640
4.0840 0.0631
4.0880 0.0499
4.0920 0.0460
4.0960 0.0529
4.1000 0.0543
4.1040 0.0476
4.1080 0.0432
4.1120 0.0398
4.1160 0.0292
4.1200 0.0295
4.1240 0.0271
4.1280 0.0280
4.1320 0.0212
4.1360 0.0166
4.1400 0.0069
4.1441 0.0313
4.1481 0.0220
4.1521 0.0280
4.1561 0.0155
4.1601 -0.0072
4.1641 -0.0126
4.1681 -0.0193
4.1721 0.0036
4.1761 -0.0017
4.1801 -0.0149
4.1841 -0.0081
4.1881 -0.0328
4.1921 -0.0126
4.1961 -0.0178
4.2001 0.0130
4.2041 0.0015
4.2081 -0.0078
4.2121 0.0063
4.2161 -0.0209
4.2201 0.0123
4.2241 -0.0118
4.2281 -0.0628
4.2321 -0.0640
4.2361 -0.0898
4.2401 -0.1022
4.2441 -0.1293
4.2481 -0.1222
4.2521 -0.0912
4.2561 -0.0971
4.2601 -0.1120
4.2641 -0.1112
4.2681 -0.1428
4.2721 -0.1551
4.2761 -0.1607
4.2801 -0.1625
4.2841 -0.1782
4.2881 -0.1465
4.2921 -0.1684
4.2961 -0.1705
4.3001 -0.1605
4.3041 -0.1437
4.3081 -0.1415
4.3121 -0.1219
4.3161 -0.1024
4.3201 -0.1158
4.3241 -0.1297
4.3281 -0.1364
4.3321 -0.1456
4.3361 -0.1756
4.3401 -0.1700
4.3441 -0.1070
4.3481 -0.1127
4.3521 -0.1379
4.3561 -0.1504
4.3601 -0.1326
4.3641 -0.1391
4.3681 -0.1603
4.3721 -0.1241
4.3761 -0.1152
4.3801 -0.1366
4.3841 -0.1362
4.3881 -0.1431
4.3921 -0.1785
4.3961 -0.1750
4.4001 -0.1941
4.4041 -0.2089
4.4081 -0.1643
4.4121 -0.1153
4.4161 -0.1477
4.4201 -0.1530
4.4241 -0.1388
4.4281 -0.1274
4.4321 -0.1516
4.4361 -0.1464
4.4401 -0.1366
4.4441 -0.1471
4.4481 -0.1383
4.4521 -0.1237
4.4561 -0.1222
4.4601 -0.1383
4.4641 -0.1364
4.4681 -0.1472
4.4721 -0.1620
4.4761 -0.1866
4.4801 -0.1836
4.4841 -0.1656
4.4881 -0.1782
4.4921 -0.1736
4.4961 -0.1341
4.5001 -0.0986
4.5041 -0.0982
4.5081 -0.0864
4.5121 -0.0784
4.5161 -0.1111
4.5201 -0.0876
4.5241 -0.0852
4.5281 -0.1116
4.5321 -0.1126
4.5361 -0.1015
4.5401 -0.0747
4.5441 -0.0546
4.5481 -0.0716
4.5521 -0.0908
4.5561 -0.0576
4.5601 -0.0157
4.5641 -0.0229
4.5681 -0.0065
4.5721 -0.0005
4.5761 0.0078
4.5801 0.0339
4.5841 0.0381
4.5881 0.0192
4.5921 0.0151
4.5961 0.0118
4.6001 0.0044
4.6041 -0.0114
4.6081 -0.0196
4.6121 0.0069
4.6161 0.0034
4.6201 0.0060
4.6241 0.0207
4.6281 0.0359
4.6321 0.0205
4.6361 0.0205
4.6401 0.0222
4.6441 -0.0084
4.6481 -0.0242
4.6521 -0.0200
4.6561 -0.0065
4.6601 0.0187
4.6641 0.0564
4.6681 0.1013
4.6721 0.1070
4.6761 0.1103
4.6801 0.1278
4.6841 0.1310
4.6881 0.0840


==> figures/data/f2_env_v.dat <==
-0.0000 0.0000
-0.0100 0.1000
-0.0200 0.1414
-0.0300 0.1732
-0.0400 0.2000
-0.0500 0.2236
-0.0600 0.2449
-0.0700 0.2646
-0.0800 0.2828
-0.0900 0.3000
-0.1000 0.3162
-0.1100 0.3317
-0.1200 0.3464
-0.1300 0.3606
-0.1400 0.3742
-0.1500 0.3873
-0.1600 0.4000
-0.1700 0.4123
-0.1800 0.4243
-0.1900 0.4359
-0.2000 0.4472
-0.2100 0.4583
-0.2200 0.4690
-0.2300 0.4796
-0.2400 0.4899
-0.2500 0.5000
-0.2600 0.5099
-0.2700 0.5196
-0.2800 0.5292
-0.2900 0.5385
-0.3000 0.5477
-0.3100 0.5568
-0.3200 0.5657
-0.3300 0.5745
-0.3400 0.5831
-0.3500 0.5916
-0.3600 0.6000
-0.3700 0.6083
-0.3800 0.6164
-0.3900 0.6245
-0.4000 0.6325
-0.4100 0.6403
-0.4200 0.6481
-0.4300 0.6557
-0.4400 0.6633
-0.4500 0.6708
-0.4600 0.6782
-0.4700 0.6856
-0.4800 0.6928
-0.4900 0.7000
-0.5000 0.7071
-0.5100 0.7141
-0.5200 0.7211
-0.5300 0.7280
-0.5400 0.7348
-0.5500 0.7416
-0.5600 0.7483
-0.5700 0.7550
-0.5800 0.7616
-0.5900 0.7681
-0.6000 0.7746
-0.6100 0.7810
-0.6200 0.7874
-0.6300 0.7937
-0.6400 0.8000
-0.6500 0.8062
-0.6600 0.8124
-0.6700 0.8185
-0.6800 0.8246
-0.6900 0.8307
-0.7000 0.8367
-0.7100 0.8426
-0.7200 0.8485
-0.7300 0.8544
-0.7400 0.8602
-0.7500 0.8660
-0.7600 0.8718
-0.7700 0.8775
-0.7800 0.8832
-0.7900 0.8888
-0.8000 0.8944
-0.8100 0.9000
-0.8200 0.9055
-0.8300 0.9110
-0.8400 0.9165
-0.8500 0.9220
-0.8600 0.9274
-0.8700 0.9327
-0.8800 0.9381
-0.8900 0.9434
-0.9000 0.9487
-0.9100 0.9539
-0.9200 0.9592
-0.9300 0.9644
-0.9400 0.9695
-0.9500 0.9747
-0.9600 0.9798
-0.9700 0.9849
-0.9800 0.9899
-0.9900 0.9950
-1.0000 1.0000


==> figures/data/f2_env_x.dat <==
-0.0000 0.0000
-0.0100 0.0010
-0.0200 0.0028
-0.0300 0.0052
-0.0400 0.0080
-0.0500 0.0112
-0.0600 0.0147
-0.0700 0.0185
-0.0800 0.0226
-0.0900 0.0270
-0.1000 0.0316
-0.1100 0.0365
-0.1200 0.0416
-0.1300 0.0469
-0.1400 0.0524
-0.1500 0.0581
-0.1600 0.0640
-0.1700 0.0701
-0.1800 0.0764
-0.1900 0.0828
-0.2000 0.0894
-0.2100 0.0962
-0.2200 0.1032
-0.2300 0.1103
-0.2400 0.1176
-0.2500 0.1250
-0.2600 0.1326
-0.2700 0.1403
-0.2800 0.1482
-0.2900 0.1562
-0.3000 0.1643
-0.3100 0.1726
-0.3200 0.1810
-0.3300 0.1896
-0.3400 0.1983
-0.3500 0.2071
-0.3600 0.2160
-0.3700 0.2251
-0.3800 0.2342
-0.3900 0.2436
-0.4000 0.2530
-0.4100 0.2625
-0.4200 0.2722
-0.4300 0.2820
-0.4400 0.2919
-0.4500 0.3019
-0.4600 0.3120
-0.4700 0.3222
-0.4800 0.3326
-0.4900 0.3430
-0.5000 0.3536
-0.5100 0.3642
-0.5200 0.3750
-0.5300 0.3858
-0.5400 0.3968
-0.5500 0.4079
-0.5600 0.4191
-0.5700 0.4303
-0.5800 0.4417
-0.5900 0.4532
-0.6000 0.4648
-0.6100 0.4764
-0.6200 0.4882
-0.6300 0.5000
-0.6400 0.5120
-0.6500 0.5240
-0.6600 0.5362
-0.6700 0.5484
-0.6800 0.5607
-0.6900 0.5732
-0.7000 0.5857
-0.7100 0.5983
-0.7200 0.6109
-0.7300 0.6237
-0.7400 0.6366
-0.7500 0.6495
-0.7600 0.6626
-0.7700 0.6757
-0.7800 0.6889
-0.7900 0.7022
-0.8000 0.7155
-0.8100 0.7290
-0.8200 0.7425
-0.8300 0.7562
-0.8400 0.7699
-0.8500 0.7837
-0.8600 0.7975
-0.8700 0.8115
-0.8800 0.8255
-0.8900 0.8396
-0.9000 0.8538
-0.9100 0.8681
-0.9200 0.8824
-0.9300 0.8969
-0.9400 0.9114
-0.9500 0.9259
-0.9600 0.9406
-0.9700 0.9553
-0.9800 0.9702
-0.9900 0.9850
-1.0000 1.0000


==> figures/data/f2_v.dat <==
-1.0000 0.1523
-0.9980 0.1802
-0.9960 0.1699
-0.9940 0.1702
-0.9920 0.2358
-0.9900 0.2588
-0.9880 0.2141
-0.9860 0.2117
-0.9840 0.2278
-0.9820 0.1902
-0.9800 0.2655
-0.9780 0.2233
-0.9760 0.2506
-0.9740 0.2859
-0.9720 0.2694
-0.9700 0.2619
-0.9680 0.2605
-0.9660 0.2509
-0.9640 0.2339
-0.9620 0.2799
-0.9600 0.3405
-0.9580 0.3765
-0.9560 0.3713
-0.9540 0.3255
-0.9520 0.3570
-0.9500 0.4586
-0.9480 0.4658
-0.9460 0.4775
-0.9440 0.4998
-0.9420 0.4869
-0.9400 0.4825
-0.9380 0.4614
-0.9360 0.4473
-0.9340 0.4004
-0.9320 0.3928
-0.9300 0.3756
-0.9280 0.3963
-0.9260 0.3699
-0.9240 0.3886
-0.9220 0.3710
-0.9200 0.3729
-0.9180 0.3919
-0.9160 0.4010
-0.9140 0.4100
-0.9120 0.3948
-0.9100 0.3979
-0.9080 0.4148
-0.9060 0.4191
-0.9040 0.4168
-0.9020 0.4461
-0.9000 0.4466
-0.8980 0.4380
-0.8960 0.4261
-0.8940 0.4409
-0.8920 0.4293
-0.8900 0.4303
-0.8880 0.3976
-0.8860 0.3713
-0.8840 0.4029
-0.8820 0.3939
-0.8800 0.3972
-0.8780 0.3816
-0.8760 0.3902
-0.8740 0.3584
-0.8720 0.3523
-0.8700 0.3730
-0.8680 0.3659
-0.8660 0.3364
-0.8640 0.3087
-0.8620 0.3114
-0.8600 0.3287
-0.8580 0.3185
-0.8560 0.3272
-0.8540 0.2993
-0.8520 0.2915
-0.8500 0.3073
-0.8480 0.3269
-0.8460 0.3220
-0.8440 0.3324
-0.8420 0.3040
-0.8400 0.2903
-0.8380 0.3149
-0.8360 0.3371
-0.8340 0.3603
-0.8320 0.3754
-0.8300 0.3912
-0.8280 0.3784
-0.8260 0.3807
-0.8240 0.3718
-0.8220 0.3713
-0.8200 0.3744
-0.8180 0.3388
-0.8160 0.3442
-0.8140 0.3401
-0.8120 0.3723
-0.8100 0.3684
-0.8080 0.3787
-0.8060 0.3681
-0.8040 0.3832
-0.8020 0.4140
-0.8000 0.4370
-0.7980 0.4270
-0.7960 0.4402
-0.7940 0.4332
-0.7920 0.4306
-0.7900 0.4239
-0.7880 0.4516
-0.7860 0.4588
-0.7840 0.4927
-0.7820 0.4588
-0.7800 0.4271
-0.7780 0.3911
-0.7760 0.3747
-0.7740 0.3704
-0.7720 0.3537
-0.7700 0.3304
-0.7680 0.3269
-0.7660 0.3521
-0.7640 0.3563
-0.7620 0.3740
-0.7600 0.4118
-0.7580 0.4295
-0.7560 0.4228
-0.7540 0.4465
-0.7520 0.4501
-0.7500 0.4379
-0.7480 0.4277
-0.7460 0.4485
-0.7440 0.4544
-0.7420 0.4665
-0.7400 0.4924
-0.7380 0.4643
-0.7360 0.4624
-0.7340 0.4522
-0.7320 0.4691
-0.7300 0.4685
-0.7280 0.5102
-0.7260 0.4850
-0.7240 0.4911
-0.7220 0.5319
-0.7200 0.5289
-0.7180 0.5420
-0.7160 0.5496
-0.7140 0.5686
-0.7120 0.5890
-0.7100 0.6045
-0.7080 0.5924
-0.7060 0.6221
-0.7040 0.6126
-0.7020 0.5987
-0.7000 0.6242
-0.6980 0.6050
-0.6960 0.6247
-0.6940 0.6449
-0.6920 0.6195
-0.6900 0.6287
-0.6880 0.6073
-0.6860 0.6062
-0.6840 0.6079
-0.6820 0.6260
-0.6800 0.6063
-0.6780 0.6280
-0.6760 0.6084
-0.6740 0.5933
-0.6720 0.6036
-0.6700 0.6052
-0.6680 0.5730
-0.6660 0.6102
-0.6640 0.6092
-0.6620 0.5788
-0.6600 0.6105
-0.6580 0.6096
-0.6560 0.6495
-0.6540 0.6489
-0.6520 0.5949
-0.6500 0.5875
-0.6480 0.5888
-0.6460 0.6161
-0.6440 0.6267
-0.6420 0.6047
-0.6400 0.5287
-0.6380 0.5132
-0.6360 0.5309
-0.6340 0.5140
-0.6320 0.5836
-0.6300 0.5638
-0.6280 0.5812
-0.6260 0.5581
-0.6240 0.5317
-0.6220 0.4756
-0.6200 0.4600
-0.6180 0.4927
-0.6160 0.5471
-0.6140 0.5331
-0.6120 0.4998
-0.6100 0.5234
-0.6080 0.5070
-0.6060 0.5110
-0.6040 0.5696
-0.6020 0.5799
-0.6000 0.6111
-0.5980 0.5641
-0.5960 0.5468
-0.5940 0.4851
-0.5920 0.5121
-0.5900 0.4146
-0.5880 0.4156
-0.5860 0.4419
-0.5840 0.4432
-0.5820 0.4248
-0.5800 0.4153
-0.5780 0.4362
-0.5760 0.4591
-0.5740 0.4992
-0.5720 0.4546
-0.5700 0.4781
-0.5680 0.4888
-0.5660 0.4724
-0.5640 0.4958
-0.5620 0.5387
-0.5600 0.5153
-0.5580 0.5642
-0.5560 0.5766
-0.5540 0.5713
-0.5520 0.6221
-0.5500 0.5700
-0.5480 0.5790
-0.5460 0.5158
-0.5440 0.4465
-0.5420 0.4147
-0.5400 0.4277
-0.5380 0.4470
-0.5360 0.4275
-0.5340 0.3730
-0.5320 0.3961
-0.5300 0.3323
-0.5280 0.3730
-0.5260 0.3590
-0.5240 0.3515
-0.5220 0.4063
-0.5200 0.4637
-0.5180 0.4150
-0.5160 0.4278
-0.5140 0.3951
-0.5120 0.4221
-0.5100 0.4469
-0.5080 0.4184
-0.5060 0.3947
-0.5040 0.3676
-0.5020 0.3256
-0.5000 0.3360
-0.4980 0.3335
-0.4960 0.3211
-0.4940 0.3281
-0.4920 0.3680
-0.4900 0.3431
-0.4880 0.3618
-0.4860 0.3891
-0.4840 0.4184
-0.4820 0.4186
-0.4800 0.4505
-0.4780 0.4303
-0.4760 0.4428
-0.4740 0.4529
-0.4720 0.4560
-0.4700 0.4229
-0.4680 0.4117
-0.4660 0.4228
-0.4640 0.4256
-0.4620 0.4251
-0.4600 0.4327
-0.4580 0.4505
-0.4560 0.4570
-0.4540 0.4599
-0.4520 0.4797
-0.4500 0.5161
-0.4480 0.5904
-0.4460 0.6133
-0.4440 0.6073
-0.4420 0.5584
-0.4400 0.5792
-0.4380 0.5919
-0.4360 0.5558
-0.4340 0.5917
-0.4320 0.6589
-0.4300 0.6674
-0.4280 0.6088
-0.4260 0.6346
-0.4240 0.5857
-0.4220 0.5962
-0.4200 0.5494
-0.4180 0.4951
-0.4160 0.5528
-0.4140 0.5868
-0.4120 0.6426
-0.4100 0.5989
-0.4080 0.5664
-0.4060 0.5528
-0.4040 0.5529
-0.4020 0.5069
-0.4000 0.5254
-0.3980 0.5412
-0.3960 0.5457
-0.3940 0.5521
-0.3920 0.5475
-0.3900 0.5505
-0.3880 0.5591
-0.3860 0.5376
-0.3840 0.5229
-0.3820 0.5516
-0.3800 0.5464
-0.3780 0.5533
-0.3760 0.5564
-0.3740 0.5270
-0.3720 0.5452
-0.3700 0.5379
-0.3680 0.5320
-0.3660 0.5264
-0.3640 0.5395
-0.3620 0.5859
-0.3600 0.6041
-0.3580 0.6264
-0.3560 0.5997
-0.3540 0.6390
-0.3520 0.6797
-0.3500 0.6686
-0.3480 0.6661
-0.3460 0.6420
-0.3440 0.6577
-0.3420 0.6631
-0.3400 0.6727
-0.3380 0.6326
-0.3360 0.6243
-0.3340 0.6511
-0.3320 0.6624
-0.3300 0.6389
-0.3280 0.5973
-0.3260 0.6090
-0.3240 0.5847
-0.3220 0.5645
-0.3200 0.5532
-0.3180 0.5433
-0.3160 0.5517
-0.3140 0.5229
-0.3120 0.5438
-0.3100 0.5556
-0.3080 0.5567
-0.3060 0.5688
-0.3040 0.5937
-0.3020 0.5493
-0.3000 0.5701
-0.2980 0.5880
-0.2960 0.6195
-0.2940 0.6239
-0.2920 0.6217
-0.2900 0.6227
-0.2880 0.5840
-0.2860 0.5902
-0.2840 0.5809
-0.2820 0.6017
-0.2800 0.5999
-0.2780 0.6056
-0.2760 0.5894
-0.2740 0.6239
-0.2720 0.5793
-0.2700 0.6030
-0.2680 0.5846
-0.2660 0.5753
-0.2640 0.5742
-0.2620 0.5660
-0.2600 0.5763
-0.2580 0.5756
-0.2560 0.5790
-0.2540 0.5924
-0.2520 0.5948
-0.2500 0.5833
-0.2480 0.5772
-0.2460 0.5090
-0.2440 0.5677
-0.2420 0.5281
-0.2400 0.5071
-0.2380 0.4885
-0.2360 0.4499
-0.2340 0.4151
-0.2320 0.3166
-0.2300 0.2924
-0.2280 0.2731
-0.2260 0.2922
-0.2240 0.2958
-0.2220 0.2683
-0.2200 0.2814
-0.2180 0.2973
-0.2160 0.2857
-0.2140 0.2011
-0.2120 0.2436
-0.2100 0.2315
-0.2080 0.2281
-0.2060 0.1935
-0.2040 0.1559
-0.2020 0.1269
-0.2000 0.2375
-0.1980 0.2349
-0.1960 0.2427
-0.1940 0.2407
-0.1920 0.2460
-0.1900 0.2652
-0.1880 0.2789
-0.1860 0.2714
-0.1840 0.2430
-0.1820 0.2592
-0.1800 0.2622
-0.1780 0.2800
-0.1760 0.2494
-0.1740 0.2385
-0.1720 0.2400
-0.1700 0.2238
-0.1680 0.1725
-0.1660 0.1631
-0.1640 0.2074
-0.1620 0.2021
-0.1600 0.1941
-0.1580 0.1833
-0.1560 0.1763
-0.1540 0.2126
-0.1520 0.1869
-0.1500 0.1739
-0.1480 0.1176
-0.1460 0.1408
-0.1440 0.1322
-0.1420 0.1390
-0.1400 0.1697
-0.1380 0.1690
-0.1360 0.1742
-0.1340 0.1793
-0.1320 0.1573
-0.1300 0.1114
-0.1280 0.0748
-0.1260 0.0426
-0.1240 -0.0034
-0.1220 -0.0375
-0.1200 -0.0005
-0.1180 0.0015
-0.1160 -0.0364
-0.1140 -0.0173
-0.1120 0.0003
-0.1100 -0.0314
-0.1080 -0.0270
-0.1060 -0.0115
-0.1040 -0.0602
-0.1020 -0.0534
-0.1000 -0.0906
-0.0980 -0.0965
-0.0960 -0.1085
-0.0940 -0.1191
-0.0920 -0.1198
-0.0900 -0.1111
-0.0880 -0.1189
-0.0860 -0.1239
-0.0840 -0.1027
-0.0820 -0.0944
-0.0800 -0.0949
-0.0780 -0.0796
-0.0760 -0.0552
-0.0740 -0.0452
-0.0720 -0.0707
-0.0700 -0.0911
-0.0680 -0.0928
-0.0660 -0.1081
-0.0640 -0.1292
-0.0620 -0.1539
-0.0600 -0.1577
-0.0580 -0.1298
-0.0560 -0.1213
-0.0540 -0.1388
-0.0520 -0.1581
-0.0500 -0.1468
-0.0480 -0.1657
-0.0460 -0.1540
-0.0440 -0.1711
-0.0420 -0.1613
-0.0400 -0.1671
-0.0380 -0.1573
-0.0360 -0.1818
-0.0340 -0.1297
-0.0320 -0.1420
-0.0300 -0.1347
-0.0280 -0.1405
-0.0260 -0.1168
-0.0240 -0.1852
-0.0220 -0.2180
-0.0200 -0.2073
-0.0180 -0.1682
-0.0160 -0.1373
-0.0140 -0.1547
-0.0120 -0.1075
-0.0100 -0.0711
-0.0080 -0.0798
-0.0060 -0.0845
-0.0040 -0.0875
-0.0020 -0.0315
-0.0000 0.0000


==> figures/data/f2_x.dat <==
-1.0000 -0.3766
-0.9980 -0.3763
-0.9960 -0.3760
-0.9940 -0.3757
-0.9920 -0.3753
-0.9900 -0.3748
-0.9880 -0.3743
-0.9860 -0.3739
-0.9840 -0.3735
-0.9820 -0.3731
-0.9800 -0.3727
-0.9780 -0.3721
-0.9760 -0.3716
-0.9740 -0.3711
-0.9720 -0.3706
-0.9700 -0.3700
-0.9680 -0.3695
-0.9660 -0.3690
-0.9640 -0.3685
-0.9620 -0.3680
-0.9600 -0.3674
-0.9580 -0.3667
-0.9560 -0.3659
-0.9540 -0.3652
-0.9520 -0.3645
-0.9500 -0.3638
-0.9480 -0.3628
-0.9460 -0.3619
-0.9440 -0.3609
-0.9420 -0.3599
-0.9400 -0.3590
-0.9380 -0.3580
-0.9360 -0.3571
-0.9340 -0.3563
-0.9320 -0.3555
-0.9300 -0.3547
-0.9280 -0.3539
-0.9260 -0.3532
-0.9240 -0.3524
-0.9220 -0.3517
-0.9200 -0.3509
-0.9180 -0.3501
-0.9160 -0.3494
-0.9140 -0.3485
-0.9120 -0.3477
-0.9100 -0.3469
-0.9080 -0.3461
-0.9060 -0.3453
-0.9040 -0.3445
-0.9020 -0.3436
-0.9000 -0.3427
-0.8980 -0.3419
-0.8960 -0.3410
-0.8940 -0.3401
-0.8920 -0.3393
-0.8900 -0.3384
-0.8880 -0.3376
-0.8860 -0.3368
-0.8840 -0.3360
-0.8820 -0.3352
-0.8800 -0.3344
-0.8780 -0.3337
-0.8760 -0.3329
-0.8740 -0.3321
-0.8720 -0.3314
-0.8700 -0.3307
-0.8680 -0.3300
-0.8660 -0.3293
-0.8640 -0.3286
-0.8620 -0.3280
-0.8600 -0.3274
-0.8580 -0.3267
-0.8560 -0.3261
-0.8540 -0.3254
-0.8520 -0.3248
-0.8500 -0.3242
-0.8480 -0.3236
-0.8460 -0.3230
-0.8440 -0.3223
-0.8420 -0.3217
-0.8400 -0.3211
-0.8380 -0.3205
-0.8360 -0.3198
-0.8340 -0.3191
-0.8320 -0.3184
-0.8300 -0.3176
-0.8280 -0.3168
-0.8260 -0.3161
-0.8240 -0.3153
-0.8220 -0.3146
-0.8200 -0.3138
-0.8180 -0.3131
-0.8160 -0.3124
-0.8140 -0.3118
-0.8120 -0.3111
-0.8100 -0.3103
-0.8080 -0.3096
-0.8060 -0.3088
-0.8040 -0.3081
-0.8020 -0.3073
-0.8000 -0.3064
-0.7980 -0.3055
-0.7960 -0.3047
-0.7940 -0.3038
-0.7920 -0.3030
-0.7900 -0.3021
-0.7880 -0.3012
-0.7860 -0.3003
-0.7840 -0.2994
-0.7820 -0.2984
-0.7800 -0.2975
-0.7780 -0.2967
-0.7760 -0.2959
-0.7740 -0.2952
-0.7720 -0.2945
-0.7700 -0.2938
-0.7680 -0.2931
-0.7660 -0.2924
-0.7640 -0.2917
-0.7620 -0.2910
-0.7600 -0.2902
-0.7580 -0.2894
-0.7560 -0.2885
-0.7540 -0.2877
-0.7520 -0.2868
-0.7500 -0.2859
-0.7480 -0.2850
-0.7460 -0.2841
-0.7440 -0.2832
-0.7420 -0.2823
-0.7400 -0.2813
-0.7380 -0.2804
-0.7360 -0.2795
-0.7340 -0.2786
-0.7320 -0.2776
-0.7300 -0.2767
-0.7280 -0.2757
-0.7260 -0.2747
-0.7240 -0.2737
-0.7220 -0.2727
-0.7200 -0.2717
-0.7180 -0.2706
-0.7160 -0.2695
-0.7140 -0.2684
-0.7120 -0.2672
-0.7100 -0.2660
-0.7080 -0.2649
-0.7060 -0.2636
-0.7040 -0.2624
-0.7020 -0.2612
-0.7000 -0.2600
-0.6980 -0.2587
-0.6960 -0.2575
-0.6940 -0.2562
-0.6920 -0.2549
-0.6900 -0.2537
-0.6880 -0.2525
-0.6860 -0.2512
-0.6840 -0.2500
-0.6820 -0.2488
-0.6800 -0.2476
-0.6780 -0.2463
-0.6760 -0.2451
-0.6740 -0.2439
-0.6720 -0.2427
-0.6700 -0.2415
-0.6680 -0.2403
-0.6660 -0.2391
-0.6640 -0.2379
-0.6620 -0.2367
-0.6600 -0.2355
-0.6580 -0.2343
-0.6560 -0.2330
-0.6540 -0.2317
-0.6520 -0.2305
-0.6500 -0.2293
-0.6480 -0.2281
-0.6460 -0.2269
-0.6440 -0.2256
-0.6420 -0.2244
-0.6400 -0.2232
-0.6380 -0.2222
-0.6360 -0.2211
-0.6340 -0.2201
-0.6320 -0.2190
-0.6300 -0.2179
-0.6280 -0.2167
-0.6260 -0.2156
-0.6240 -0.2145
-0.6220 -0.2135
-0.6200 -0.2126
-0.6180 -0.2116
-0.6160 -0.2106
-0.6140 -0.2095
-0.6120 -0.2085
-0.6100 -0.2074
-0.6080 -0.2064
-0.6060 -0.2054
-0.6040 -0.2043
-0.6020 -0.2032
-0.6000 -0.2020
-0.5980 -0.2008
-0.5960 -0.1997
-0.5940 -0.1987
-0.5920 -0.1977
-0.5900 -0.1967
-0.5880 -0.1959
-0.5860 -0.1950
-0.5840 -0.1941
-0.5820 -0.1933
-0.5800 -0.1925
-0.5780 -0.1917
-0.5760 -0.1907
-0.5740 -0.1898
-0.5720 -0.1889
-0.5700 -0.1879
-0.5680 -0.1869
-0.5660 -0.1860
-0.5640 -0.1850
-0.5620 -0.1839
-0.5600 -0.1828
-0.5580 -0.1817
-0.5560 -0.1806
-0.5540 -0.1795
-0.5520 -0.1783
-0.5500 -0.1771
-0.5480 -0.1759
-0.5460 -0.1748
-0.5440 -0.1739
-0.5420 -0.1730
-0.5400 -0.1721
-0.5380 -0.1713
-0.5360 -0.1704
-0.5340 -0.1696
-0.5320 -0.1689
-0.5300 -0.1681
-0.5280 -0.1674
-0.5260 -0.1667
-0.5240 -0.1660
-0.5220 -0.1652
-0.5200 -0.1643
-0.5180 -0.1635
-0.5160 -0.1626
-0.5140 -0.1618
-0.5120 -0.1610
-0.5100 -0.1602
-0.5080 -0.1593
-0.5060 -0.1585
-0.5040 -0.1577
-0.5020 -0.1570
-0.5000 -0.1563
-0.4980 -0.1556
-0.4960 -0.1550
-0.4940 -0.1543
-0.4920 -0.1536
-0.4900 -0.1529
-0.4880 -0.1522
-0.4860 -0.1515
-0.4840 -0.1507
-0.4820 -0.1498
-0.4800 -0.1490
-0.4780 -0.1481
-0.4760 -0.1472
-0.4740 -0.1463
-0.4720 -0.1454
-0.4700 -0.1445
-0.4680 -0.1437
-0.4660 -0.1428
-0.4640 -0.1420
-0.4620 -0.1411
-0.4600 -0.1403
-0.4580 -0.1394
-0.4560 -0.1385
-0.4540 -0.1376
-0.4520 -0.1366
-0.4500 -0.1356
-0.4480 -0.1345
-0.4460 -0.1333
-0.4440 -0.1320
-0.4420 -0.1309
-0.4400 -0.1298
-0.4380 -0.1286
-0.4360 -0.1275
-0.4340 -0.1263
-0.4320 -0.1251
-0.4300 -0.1238
-0.4280 -0.1225
-0.4260 -0.1212
-0.4240 -0.1200
-0.4220 -0.1188
-0.4200 -0.1177
-0.4180 -0.1166
-0.4160 -0.1156
-0.4140 -0.1144
-0.4120 -0.1132
-0.4100 -0.1120
-0.4080 -0.1108
-0.4060 -0.1097
-0.4040 -0.1086
-0.4020 -0.1076
-0.4000 -0.1065
-0.3980 -0.1054
-0.3960 -0.1044
-0.3940 -0.1033
-0.3920 -0.1022
-0.3900 -0.1011
-0.3880 -0.1000
-0.3860 -0.0989
-0.3840 -0.0978
-0.3820 -0.0967
-0.3800 -0.0956
-0.3780 -0.0945
-0.3760 -0.0934
-0.3740 -0.0923
-0.3720 -0.0912
-0.3700 -0.0902
-0.3680 -0.0891
-0.3660 -0.0881
-0.3640 -0.0870
-0.3620 -0.0859
-0.3600 -0.0847
-0.3580 -0.0835
-0.3560 -0.0822
-0.3540 -0.0810
-0.3520 -0.0797
-0.3500 -0.0783
-0.3480 -0.0770
-0.3460 -0.0757
-0.3440 -0.0744
-0.3420 -0.0730
-0.3400 -0.0717
-0.3380 -0.0704
-0.3360 -0.0691
-0.3340 -0.0678
-0.3320 -0.0665
-0.3300 -0.0652
-0.3280 -0.0640
-0.3260 -0.0628
-0.3240 -0.0616
-0.3220 -0.0604
-0.3200 -0.0593
-0.3180 -0.0583
-0.3160 -0.0572
-0.3140 -0.0561
-0.3120 -0.0550
-0.3100 -0.0539
-0.3080 -0.0528
-0.3060 -0.0517
-0.3040 -0.0506
-0.3020 -0.0494
-0.3000 -0.0483
-0.2980 -0.0471
-0.2960 -0.0459
-0.2940 -0.0447
-0.2920 -0.0434
-0.2900 -0.0422
-0.2880 -0.0410
-0.2860 -0.0398
-0.2840 -0.0387
-0.2820 -0.0375
-0.2800 -0.0363
-0.2780 -0.0351
-0.2760 -0.0339
-0.2740 -0.0327
-0.2720 -0.0315
-0.2700 -0.0303
-0.2680 -0.0291
-0.2660 -0.0280
-0.2640 -0.0268
-0.2620 -0.0256
-0.2600 -0.0245
-0.2580 -0.0234
-0.2560 -0.0222
-0.2540 -0.0210
-0.2520 -0.0198
-0.2500 -0.0187
-0.2480 -0.0175
-0.2460 -0.0164
-0.2440 -0.0154
-0.2420 -0.0143
-0.2400 -0.0132
-0.2380 -0.0122
-0.2360 -0.0112
-0.2340 -0.0104
-0.2320 -0.0097
-0.2300 -0.0091
-0.2280 -0.0085
-0.2260 -0.0079
-0.2240 -0.0073
-0.2220 -0.0068
-0.2200 -0.0062
-0.2180 -0.0057
-0.2160 -0.0050
-0.2140 -0.0046
-0.2120 -0.0041
-0.2100 -0.0036
-0.2080 -0.0031
-0.2060 -0.0027
-0.2040 -0.0024
-0.2020 -0.0021
-0.2000 -0.0017
-0.1980 -0.0012
-0.1960 -0.0007
-0.1940 -0.0003
-0.1920 0.0002
-0.1900 0.0007
-0.1880 0.0013
-0.1860 0.0018
-0.1840 0.0023
-0.1820 0.0028
-0.1800 0.0034
-0.1780 0.0039
-0.1760 0.0044
-0.1740 0.0049
-0.1720 0.0054
-0.1700 0.0059
-0.1680 0.0063
-0.1660 0.0066
-0.1640 0.0070
-0.1620 0.0074
-0.1600 0.0078
-0.1580 0.0082
-0.1560 0.0085
-0.1540 0.0089
-0.1520 0.0093
-0.1500 0.0097
-0.1480 0.0100
-0.1460 0.0102
-0.1440 0.0105
-0.1420 0.0108
-0.1400 0.0111
-0.1380 0.0114
-0.1360 0.0117
-0.1340 0.0121
-0.1320 0.0125
-0.1300 0.0127
-0.1280 0.0129
-0.1260 0.0130
-0.1240 0.0131
-0.1220 0.0130
-0.1200 0.0130
-0.1180 0.0129
-0.1160 0.0129
-0.1140 0.0129
-0.1120 0.0129
-0.1100 0.0128
-0.1080 0.0127
-0.1060 0.0127
-0.1040 0.0126
-0.1020 0.0125
-0.1000 0.0124
-0.0980 0.0122
-0.0960 0.0120
-0.0940 0.0117
-0.0920 0.0115
-0.0900 0.0113
-0.0880 0.0110
-0.0860 0.0108
-0.0840 0.0105
-0.0820 0.0103
-0.0800 0.0102
-0.0780 0.0100
-0.0760 0.0098
-0.0740 0.0097
-0.0720 0.0096
-0.0700 0.0095
-0.0680 0.0093
-0.0660 0.0091
-0.0640 0.0088
-0.0620 0.0086
-0.0600 0.0082
-0.0580 0.0079
-0.0560 0.0077
-0.0540 0.0074
-0.0520 0.0071
-0.0500 0.0068
-0.0480 0.0065
-0.0460 0.0062
-0.0440 0.0059
-0.0420 0.0055
-0.0400 0.0052
-0.0380 0.0049
-0.0360 0.0046
-0.0340 0.0043
-0.0320 0.0040
-0.0300 0.0037
-0.0280 0.0034
-0.0260 0.0031
-0.0240 0.0028
-0.0220 0.0024
-0.0200 0.0020
-0.0180 0.0016
-0.0160 0.0013
-0.0140 0.0010
-0.0120 0.0008
-0.0100 0.0006
-0.0080 0.0005
-0.0060 0.0003
-0.0040 0.0001
-0.0020 0.0000
-0.0000 -0.0000


==> figures/data/f3_equator.dat <==
0.0000 -1.8062
0.0301 -1.8062
0.0602 -1.8062
0.0902 -1.8062
0.1203 -1.8062
0.1504 -1.8062
0.1805 -1.8062
0.2105 -1.8062
0.2406 -1.8062
0.2707 -1.8062
0.3008 -1.8062
0.3308 -1.8062
0.3609 -1.8062
0.3910 -1.8062
0.4211 -1.8062
0.4511 -1.8062
0.4812 -1.8062
0.5113 -1.8062
0.5414 -1.8062
0.5714 -1.8062
0.6015 -1.8062
0.6316 -1.8062
0.6617 -1.8062
0.6917 -1.8062
0.7218 -1.8062
0.7519 -1.8062
0.7820 -1.8062
0.8120 -1.8062
0.8421 -1.8062
0.8722 -1.8062
0.9023 -1.8062
0.9323 -1.8062
0.9624 -1.8062
0.9925 -1.8062
1.0226 -1.8062
1.0526 -1.8062
1.0827 -1.8062
1.1128 -1.8062
1.1429 -1.8062
1.1729 -1.8062
1.2030 -1.8062
1.2331 -1.8062
1.2632 -1.8062
1.2932 -1.8062
1.3233 -1.8062
1.3534 -1.8062
1.3835 -1.8062
1.4135 -1.8062
1.4436 -1.8062
1.4737 -1.8062
1.5038 -1.8062
1.5338 -1.8062
1.5639 -1.8062
1.5940 -1.8062
1.6241 -1.8062
1.6541 -1.8062
1.6842 -1.8062
1.7143 -1.8062
1.7444 -1.8062
1.7744 -1.8062
1.8045 -1.8062
1.8346 -1.8062
1.8647 -1.8062
1.8947 -1.8062
1.9248 -1.8062
1.9549 -1.8062
1.9850 -1.8062
2.0150 -1.8062
2.0451 -1.8062
2.0752 -1.8062
2.1053 -1.8062
2.1353 -1.8062
2.1654 -1.8062
2.1955 -1.8062
2.2256 -1.8062
2.2556 -1.8062
2.2857 -1.8062
2.3158 -1.8062
2.3459 -1.8062
2.3759 -1.8062
2.4060 -1.8062
2.4361 -1.8062
2.4662 -1.8062
2.4962 -1.8062
2.5263 -1.8062
2.5564 -1.8062
2.5865 -1.8062
2.6165 -1.8062
2.6466 -1.8062
2.6767 -1.8062
2.7068 -1.8062
2.7368 -1.8246
2.7669 -1.8446
2.7970 -1.8647
2.8271 -1.8847
2.8571 -1.9048
2.8872 -1.9248
2.9173 -1.9449
2.9474 -1.9649
2.9774 -1.9850
3.0075 -2.0050
3.0376 -2.0251
3.0677 -2.0451
3.0977 -2.0652
3.1278 -2.0852
3.1579 -2.1053
3.1880 -2.1253
3.2180 -2.1454
3.2481 -2.1654
3.2782 -2.1855
3.3083 -2.2055
3.3383 -2.2256
3.3684 -2.2456
3.3985 -2.2657
3.4286 -2.2857
3.4586 -2.3058
3.4887 -2.3258
3.5188 -2.3459
3.5489 -2.3659
3.5789 -2.3860
3.6090 -2.4060
3.6391 -2.4261
3.6692 -2.4461
3.6992 -2.4662
3.7293 -2.4862
3.7594 -2.5063
3.7895 -2.5263
3.8195 -2.5464
3.8496 -2.5664
3.8797 -2.5865
3.9098 -2.6065
3.9398 -2.6266
3.9699 -2.6466
4.0000 -2.6667
4.0301 -2.6867
4.0602 -2.7068
4.0902 -2.7268
4.1203 -2.7469
4.1504 -2.7669
4.1805 -2.7870
4.2105 -2.8070
4.2406 -2.8270
4.2707 -2.8471
4.3008 -2.8672
4.3308 -2.8872
4.3609 -2.9073
4.3910 -2.9273
4.4211 -2.9474
4.4511 -2.9674
4.4812 -2.9875
4.5113 -3.0075
4.5414 -3.0276
4.5714 -3.0476
4.6015 -3.0677
4.6316 -3.0877
4.6617 -3.1078
4.6917 -3.1278
4.7218 -3.1479
4.7519 -3.1679
4.7820 -3.1880
4.8120 -3.2080
4.8421 -3.2281
4.8722 -3.2481
4.9023 -3.2682
4.9323 -3.2882
4.9624 -3.3083
4.9925 -3.3283
5.0226 -3.3484
5.0526 -3.3684
5.0827 -3.3885
5.1128 -3.4085
5.1429 -3.4286
5.1729 -3.4486
5.2030 -3.4687
5.2331 -3.4887
5.2632 -3.5088
5.2932 -3.5288
5.3233 -3.5489
5.3534 -3.5689
5.3835 -3.5890
5.4135 -3.6090
5.4436 -3.6291
5.4737 -3.6491
5.5038 -3.6692
5.5338 -3.6892
5.5639 -3.7093
5.5940 -3.7293
5.6241 -3.7494
5.6541 -3.7694
5.6842 -3.7895
5.7143 -3.8095
5.7444 -3.8296
5.7744 -3.8496
5.8045 -3.8696
5.8346 -3.8897
5.8647 -3.9098
5.8947 -3.9298
5.9248 -3.9499
5.9549 -3.9700
5.9850 -3.9900
6.0150 -4.0100
6.0451 -4.0301
6.0752 -4.0501
6.1053 -4.0701
6.1353 -4.0902
6.1654 -4.1103
6.1955 -4.1303
6.2256 -4.1504
6.2556 -4.1704
6.2857 -4.1905
6.3158 -4.2105
6.3459 -4.2305
6.3759 -4.2506
6.4060 -4.2707
6.4361 -4.2907
6.4662 -4.3108
6.4962 -4.3308
6.5263 -4.3509
6.5564 -4.3709
6.5865 -4.3910
6.6165 -4.4111
6.6466 -4.4311
6.6767 -4.4510
6.7068 -4.4712
6.7368 -4.4912
6.7669 -4.5112
6.7970 -4.5313
6.8271 -4.5514
6.8571 -4.5714
6.8872 -4.5915
6.9173 -4.6115
6.9474 -4.6316
6.9774 -4.6517
7.0075 -4.6717
7.0376 -4.6917
7.0677 -4.7118
7.0977 -4.7319
7.1278 -4.7519
7.1579 -4.7719
7.1880 -4.7920
7.2180 -4.8120
7.2481 -4.8321
7.2782 -4.8522
7.3083 -4.8721
7.3383 -4.8922
7.3684 -4.9123
7.3985 -4.9323
7.4286 -4.9524
7.4586 -4.9724
7.4887 -4.9925
7.5188 -5.0125
7.5489 -5.0326
7.5789 -5.0526
7.6090 -5.0727
7.6391 -5.0928
7.6692 -5.1128
7.6992 -5.1328
7.7293 -5.1529
7.7594 -5.1729
7.7895 -5.1931
7.8195 -5.2130
7.8496 -5.2330
7.8797 -5.2531
7.9098 -5.2733
7.9398 -5.2931
7.9699 -5.3131
8.0000 -5.3332
8.0301 -5.3534
8.0602 -5.3735
8.0902 -5.3935
8.1203 -5.4135
8.1504 -5.4335
8.1805 -5.4536
8.2105 -5.4737
8.2406 -5.4937
8.2707 -5.5138
8.3008 -5.5338
8.3308 -5.5538
8.3609 -5.5739
8.3910 -5.5941
8.4211 -5.6140
8.4511 -5.6341
8.4812 -5.6541
8.5113 -5.6742
8.5414 -5.6943
8.5714 -5.7143
8.6015 -5.7343
8.6316 -5.7544
8.6617 -5.7745
8.6917 -5.7946
8.7218 -5.8146
8.7519 -5.8346
8.7820 -5.8547
8.8120 -5.8746
8.8421 -5.8949
8.8722 -5.9147
8.9023 -5.9350
8.9323 -5.9551
8.9624 -5.9748
8.9925 -5.9950
9.0226 -6.0150
9.0526 -6.0350
9.0827 -6.0550
9.1128 -6.0752
9.1429 -6.0955
9.1729 -6.1154
9.2030 -6.1354
9.2331 -6.1554
9.2632 -6.1755
9.2932 -6.1954
9.3233 -6.2155
9.3534 -6.2356
9.3835 -6.2556
9.4135 -6.2759
9.4436 -6.2957
9.4737 -6.3157
9.5038 -6.3359
9.5338 -6.3560
9.5639 -6.3760
9.5940 -6.3962
9.6241 -6.4160
9.6541 -6.4358
9.6842 -6.4563
9.7143 -6.4761
9.7444 -6.4964
9.7744 -6.5162
9.8045 -6.5364
9.8346 -6.5563
9.8647 -6.5764
9.8947 -6.5966
9.9248 -6.6166
9.9549 -6.6366
9.9850 -6.6568
10.0150 -6.6765
10.0451 -6.6968
10.0752 -6.7168
10.1053 -6.7368
10.1353 -6.7571
10.1654 -6.7770
10.1955 -6.7967
10.2256 -6.8169
10.2556 -6.8373
10.2857 -6.8570
10.3158 -6.8769
10.3459 -6.8978
10.3759 -6.9166
10.4060 -6.9377
10.4361 -6.9573
10.4662 -6.9773
10.4962 -6.9975
10.5263 -7.0176
10.5564 -7.0374
10.5865 -7.0577
10.6165 -7.0778
10.6466 -7.0978
10.6767 -7.1178
10.7068 -7.1380
10.7368 -7.1576
10.7669 -7.1780
10.7970 -7.1980
10.8271 -7.2178
10.8571 -7.2383
10.8872 -7.2580
10.9173 -7.2784
10.9474 -7.2979
10.9774 -7.3187
11.0075 -7.3383
11.0376 -7.3585
11.0677 -7.3777
11.0977 -7.3983
11.1278 -7.4184
11.1579 -7.4389
11.1880 -7.4590
11.2180 -7.4788
11.2481 -7.4987
11.2782 -7.5189
11.3083 -7.5387
11.3383 -7.5574
11.3684 -7.5780
11.3985 -7.5982
11.4286 -7.6189
11.4586 -7.6394
11.4887 -7.6595
11.5188 -7.6804
11.5489 -7.7006
11.5789 -7.7189
11.6090 -7.7391
11.6391 -7.7587
11.6692 -7.7792
11.6992 -7.7993
11.7293 -7.8192
11.7594 -7.8399
11.7895 -7.8590
11.8195 -7.8795
11.8496 -7.9001
11.8797 -7.9201
11.9098 -7.9399
11.9398 -7.9603
11.9699 -7.9801
12.0000 -7.9992


==> figures/data/f3_pole.dat <==
0.0000 -1.8062
0.0301 -1.8062
0.0602 -1.8062
0.0902 -1.8062
0.1203 -1.8062
0.1504 -1.8062
0.1805 -1.8062
0.2105 -1.8062
0.2406 -1.8062
0.2707 -1.8062
0.3008 -1.8062
0.3308 -1.8062
0.3609 -1.8062
0.3910 -1.8062
0.4211 -1.8062
0.4511 -1.8062
0.4812 -1.8062
0.5113 -1.8062
0.5414 -1.8062
0.5714 -1.8062
0.6015 -1.8062
0.6316 -1.8062
0.6617 -1.8062
0.6917 -1.8062
0.7218 -1.8062
0.7519 -1.8062
0.7820 -1.8062
0.8120 -1.8062
0.8421 -1.8062
0.8722 -1.8062
0.9023 -1.8062
0.9323 -1.8062
0.9624 -1.8062
0.9925 -1.8062
1.0226 -1.8062
1.0526 -1.8062
1.0827 -1.8062
1.1128 -1.8062
1.1429 -1.8062
1.1729 -1.8062
1.2030 -1.8062
1.2331 -1.8062
1.2632 -1.8062
1.2932 -1.8062
1.3233 -1.8062
1.3534 -1.8062
1.3835 -1.8062
1.4135 -1.8062
1.4436 -1.8062
1.4737 -1.8062
1.5038 -1.8062
1.5338 -1.8062
1.5639 -1.8062
1.5940 -1.8062
1.6241 -1.8062
1.6541 -1.8062
1.6842 -1.8062
1.7143 -1.8062
1.7444 -1.8062
1.7744 -1.8062
1.8045 -1.8062
1.8346 -1.8062
1.8647 -1.8062
1.8947 -1.8062
1.9248 -1.8062
1.9549 -1.8062
1.9850 -1.8062
2.0150 -1.8062
2.0451 -1.8062
2.0752 -1.8062
2.1053 -1.8062
2.1353 -1.8062
2.1654 -1.8062
2.1955 -1.8062
2.2256 -1.8062
2.2556 -1.8062
2.2857 -1.8062
2.3158 -1.8062
2.3459 -1.8062
2.3759 -1.8062
2.4060 -1.8062
2.4361 -1.8062
2.4662 -1.8062
2.4962 -1.8062
2.5263 -1.8062
2.5564 -1.8062
2.5865 -1.8062
2.6165 -1.8062
2.6466 -1.8062
2.6767 -1.8062
2.7068 -1.8062
2.7368 -1.8062
2.7669 -1.8062
2.7970 -1.8062
2.8271 -1.8062
2.8571 -1.8062
2.8872 -1.8062
2.9173 -1.8062
2.9474 -1.8062
2.9774 -1.8062
3.0075 -1.8062
3.0376 -1.8062
3.0677 -1.8062
3.0977 -1.8062
3.1278 -1.8062
3.1579 -1.8062
3.1880 -1.8062
3.2180 -1.8062
3.2481 -1.8062
3.2782 -1.8062
3.3083 -1.8062
3.3383 -1.8062
3.3684 -1.8062
3.3985 -1.8062
3.4286 -1.8062
3.4586 -1.8062
3.4887 -1.8062
3.5188 -1.8062
3.5489 -1.8062
3.5789 -1.8062
3.6090 -1.8062
3.6391 -1.8195
3.6692 -1.8346
3.6992 -1.8496
3.7293 -1.8647
3.7594 -1.8797
3.7895 -1.8947
3.8195 -1.9098
3.8496 -1.9248
3.8797 -1.9398
3.9098 -1.9549
3.9398 -1.9699
3.9699 -1.9850
4.0000 -2.0000
4.0301 -2.0150
4.0602 -2.0301
4.0902 -2.0451
4.1203 -2.0602
4.1504 -2.0752
4.1805 -2.0902
4.2105 -2.1053
4.2406 -2.1203
4.2707 -2.1353
4.3008 -2.1504
4.3308 -2.1654
4.3609 -2.1805
4.3910 -2.1955
4.4211 -2.2105
4.4511 -2.2256
4.4812 -2.2406
4.5113 -2.2556
4.5414 -2.2707
4.5714 -2.2857
4.6015 -2.3008
4.6316 -2.3158
4.6617 -2.3308
4.6917 -2.3459
4.7218 -2.3609
4.7519 -2.3759
4.7820 -2.3910
4.8120 -2.4060
4.8421 -2.4211
4.8722 -2.4361
4.9023 -2.4511
4.9323 -2.4662
4.9624 -2.4812
4.9925 -2.4962
5.0226 -2.5113
5.0526 -2.5263
5.0827 -2.5414
5.1128 -2.5564
5.1429 -2.5714
5.1729 -2.5865
5.2030 -2.6015
5.2331 -2.6165
5.2632 -2.6316
5.2932 -2.6466
5.3233 -2.6617
5.3534 -2.6767
5.3835 -2.6917
5.4135 -2.7068
5.4436 -2.7218
5.4737 -2.7368
5.5038 -2.7519
5.5338 -2.7669
5.5639 -2.7820
5.5940 -2.7970
5.6241 -2.8120
5.6541 -2.8271
5.6842 -2.8421
5.7143 -2.8571
5.7444 -2.8722
5.7744 -2.8872
5.8045 -2.9023
5.8346 -2.9173
5.8647 -2.9323
5.8947 -2.9474
5.9248 -2.9624
5.9549 -2.9774
5.9850 -2.9925
6.0150 -3.0075
6.0451 -3.0226
6.0752 -3.0376
6.1053 -3.0526
6.1353 -3.0677
6.1654 -3.0827
6.1955 -3.0977
6.2256 -3.1128
6.2556 -3.1278
6.2857 -3.1429
6.3158 -3.1579
6.3459 -3.1729
6.3759 -3.1880
6.4060 -3.2030
6.4361 -3.2180
6.4662 -3.2331
6.4962 -3.2481
6.5263 -3.2632
6.5564 -3.2782
6.5865 -3.2932
6.6165 -3.3083
6.6466 -3.3233
6.6767 -3.3383
6.7068 -3.3534
6.7368 -3.3684
6.7669 -3.3835
6.7970 -3.3985
6.8271 -3.4135
6.8571 -3.4286
6.8872 -3.4436
6.9173 -3.4586
6.9474 -3.4737
6.9774 -3.4887
7.0075 -3.5038
7.0376 -3.5188
7.0677 -3.5338
7.0977 -3.5489
7.1278 -3.5639
7.1579 -3.5789
7.1880 -3.5940
7.2180 -3.6090
7.2481 -3.6241
7.2782 -3.6391
7.3083 -3.6541
7.3383 -3.6692
7.3684 -3.6842
7.3985 -3.6992
7.4286 -3.7143
7.4586 -3.7293
7.4887 -3.7444
7.5188 -3.7594
7.5489 -3.7744
7.5789 -3.7895
7.6090 -3.8045
7.6391 -3.8195
7.6692 -3.8346
7.6992 -3.8496
7.7293 -3.8647
7.7594 -3.8797
7.7895 -3.8947
7.8195 -3.9098
7.8496 -3.9248
7.8797 -3.9398
7.9098 -3.9549
7.9398 -3.9699
7.9699 -3.9850
8.0000 -4.0000
8.0301 -4.0150
8.0602 -4.0301
8.0902 -4.0451
8.1203 -4.0602
8.1504 -4.0752
8.1805 -4.0902
8.2105 -4.1053
8.2406 -4.1203
8.2707 -4.1353
8.3008 -4.1504
8.3308 -4.1654
8.3609 -4.1805
8.3910 -4.1955
8.4211 -4.2105
8.4511 -4.2256
8.4812 -4.2406
8.5113 -4.2556
8.5414 -4.2707
8.5714 -4.2857
8.6015 -4.3008
8.6316 -4.3158
8.6617 -4.3308
8.6917 -4.3459
8.7218 -4.3609
8.7519 -4.3759
8.7820 -4.3910
8.8120 -4.4060
8.8421 -4.4211
8.8722 -4.4361
8.9023 -4.4511
8.9323 -4.4662
8.9624 -4.4812
8.9925 -4.4962
9.0226 -4.5113
9.0526 -4.5263
9.0827 -4.5414
9.1128 -4.5564
9.1429 -4.5714
9.1729 -4.5865
9.2030 -4.6015
9.2331 -4.6165
9.2632 -4.6316
9.2932 -4.6466
9.3233 -4.6617
9.3534 -4.6767
9.3835 -4.6917
9.4135 -4.7068
9.4436 -4.7218
9.4737 -4.7368
9.5038 -4.7519
9.5338 -4.7669
9.5639 -4.7820
9.5940 -4.7970
9.6241 -4.8120
9.6541 -4.8271
9.6842 -4.8421
9.7143 -4.8571
9.7444 -4.8722
9.7744 -4.8872
9.8045 -4.9023
9.8346 -4.9173
9.8647 -4.9323
9.8947 -4.9474
9.9248 -4.9624
9.9549 -4.9774
9.9850 -4.9925
10.0150 -5.0075
10.0451 -5.0226
10.0752 -5.0376
10.1053 -5.0526
10.1353 -5.0677
10.1654 -5.0827
10.1955 -5.0977
10.2256 -5.1128
10.2556 -5.1278
10.2857 -5.1429
10.3158 -5.1579
10.3459 -5.1729
10.3759 -5.1880
10.4060 -5.2030
10.4361 -5.2180
10.4662 -5.2331
10.4962 -5.2481
10.5263 -5.2632
10.5564 -5.2782
10.5865 -5.2932
10.6165 -5.3083
10.6466 -5.3233
10.6767 -5.3383
10.7068 -5.3534
10.7368 -5.3684
10.7669 -5.3835
10.7970 -5.3985
10.8271 -5.4135
10.8571 -5.4286
10.8872 -5.4436
10.9173 -5.4586
10.9474 -5.4737
10.9774 -5.4887
11.0075 -5.5038
11.0376 -5.5188
11.0677 -5.5338
11.0977 -5.5489
11.1278 -5.5639
11.1579 -5.5789
11.1880 -5.5940
11.2180 -5.6090
11.2481 -5.6241
11.2782 -5.6391
11.3083 -5.6541
11.3383 -5.6692
11.3684 -5.6842
11.3985 -5.6992
11.4286 -5.7143
11.4586 -5.7293
11.4887 -5.7444
11.5188 -5.7594
11.5489 -5.7744
11.5789 -5.7895
11.6090 -5.8045
11.6391 -5.8195
11.6692 -5.8346
11.6992 -5.8496
11.7293 -5.8647
11.7594 -5.8797
11.7895 -5.8947
11.8195 -5.9098
11.8496 -5.9248
11.8797 -5.9398
11.9098 -5.9549
11.9398 -5.9699
11.9699 -5.9850
12.0000 -6.0000


==> figures/data/f3_th1.dat <==
0.0000 -1.8062
0.0301 -1.8062
0.0602 -1.8062
0.0902 -1.8062
0.1203 -1.8062
0.1504 -1.8062
0.1805 -1.8062
0.2105 -1.8062
0.2406 -1.8062
0.2707 -1.8062
0.3008 -1.8062
0.3308 -1.8062
0.3609 -1.8062
0.3910 -1.8062
0.4211 -1.8062
0.4511 -1.8062
0.4812 -1.8062
0.5113 -1.8062
0.5414 -1.8062
0.5714 -1.8062
0.6015 -1.8062
0.6316 -1.8062
0.6617 -1.8062
0.6917 -1.8062
0.7218 -1.8062
0.7519 -1.8062
0.7820 -1.8062
0.8120 -1.8062
0.8421 -1.8062
0.8722 -1.8062
0.9023 -1.8062
0.9323 -1.8062
0.9624 -1.8062
0.9925 -1.8062
1.0226 -1.8062
1.0526 -1.8062
1.0827 -1.8062
1.1128 -1.8062
1.1429 -1.8062
1.1729 -1.8062
1.2030 -1.8062
1.2331 -1.8062
1.2632 -1.8062
1.2932 -1.8062
1.3233 -1.8062
1.3534 -1.8062
1.3835 -1.8062
1.4135 -1.8062
1.4436 -1.8062
1.4737 -1.8062
1.5038 -1.8062
1.5338 -1.8062
1.5639 -1.8062
1.5940 -1.8062
1.6241 -1.8062
1.6541 -1.8062
1.6842 -1.8062
1.7143 -1.8062
1.7444 -1.8062
1.7744 -1.8062
1.8045 -1.8062
1.8346 -1.8062
1.8647 -1.8062
1.8947 -1.8062
1.9248 -1.8062
1.9549 -1.8062
1.9850 -1.8062
2.0150 -1.8062
2.0451 -1.8062
2.0752 -1.8062
2.1053 -1.8062
2.1353 -1.8062
2.1654 -1.8062
2.1955 -1.8062
2.2256 -1.8062
2.2556 -1.8062
2.2857 -1.8062
2.3158 -1.8062
2.3459 -1.8062
2.3759 -1.8062
2.4060 -1.8062
2.4361 -1.8062
2.4662 -1.8062
2.4962 -1.8062
2.5263 -1.8062
2.5564 -1.8062
2.5865 -1.8062
2.6165 -1.8062
2.6466 -1.8062
2.6767 -1.8062
2.7068 -1.8062
2.7368 -1.8062
2.7669 -1.8062
2.7970 -1.8062
2.8271 -1.8062
2.8571 -1.8062
2.8872 -1.8062
2.9173 -1.8062
2.9474 -1.8062
2.9774 -1.8062
3.0075 -1.8062
3.0376 -1.8062
3.0677 -1.8062
3.0977 -1.8062
3.1278 -1.8062
3.1579 -1.8062
3.1880 -1.8062
3.2180 -1.8062
3.2481 -1.8062
3.2782 -1.8062
3.3083 -1.8062
3.3383 -1.8062
3.3684 -1.8117
3.3985 -1.8286
3.4286 -1.8456
3.4586 -1.8626
3.4887 -1.8796
3.5188 -1.8966
3.5489 -1.9137
3.5789 -1.9308
3.6090 -1.9479
3.6391 -1.9650
3.6692 -1.9822
3.6992 -1.9993
3.7293 -2.0165
3.7594 -2.0338
3.7895 -2.0510
3.8195 -2.0683
3.8496 -2.0856
3.8797 -2.1029
3.9098 -2.1203
3.9398 -2.1376
3.9699 -2.1550
4.0000 -2.1725
4.0301 -2.1899
4.0602 -2.2074
4.0902 -2.2249
4.1203 -2.2424
4.1504 -2.2599
4.1805 -2.2775
4.2105 -2.2951
4.2406 -2.3127
4.2707 -2.3304
4.3008 -2.3481
4.3308 -2.3658
4.3609 -2.3835
4.3910 -2.4013
4.4211 -2.4190
4.4511 -2.4368
4.4812 -2.4547
4.5113 -2.4725
4.5414 -2.4904
4.5714 -2.5083
4.6015 -2.5262
4.6316 -2.5442
4.6617 -2.5622
4.6917 -2.5802
4.7218 -2.5982
4.7519 -2.6163
4.7820 -2.6344
4.8120 -2.6525
4.8421 -2.6706
4.8722 -2.6887
4.9023 -2.7069
4.9323 -2.7251
4.9624 -2.7434
4.9925 -2.7616
5.0226 -2.7799
5.0526 -2.7982
5.0827 -2.8165
5.1128 -2.8349
5.1429 -2.8532
5.1729 -2.8716
5.2030 -2.8901
5.2331 -2.9085
5.2632 -2.9270
5.2932 -2.9455
5.3233 -2.9640
5.3534 -2.9825
5.3835 -3.0011
5.4135 -3.0196
5.4436 -3.0382
5.4737 -3.0569
5.5038 -3.0755
5.5338 -3.0942
5.5639 -3.1129
5.5940 -3.1316
5.6241 -3.1503
5.6541 -3.1691
5.6842 -3.1878
5.7143 -3.2066
5.7444 -3.2254
5.7744 -3.2443
5.8045 -3.2631
5.8346 -3.2820
5.8647 -3.3009
5.8947 -3.3198
5.9248 -3.3387
5.9549 -3.3577
5.9850 -3.3766
6.0150 -3.3956
6.0451 -3.4146
6.0752 -3.4337
6.1053 -3.4527
6.1353 -3.4718
6.1654 -3.4908
6.1955 -3.5099
6.2256 -3.5290
6.2556 -3.5482
6.2857 -3.5673
6.3158 -3.5865
6.3459 -3.6056
6.3759 -3.6248
6.4060 -3.6440
6.4361 -3.6633
6.4662 -3.6825
6.4962 -3.7017
6.5263 -3.7210
6.5564 -3.7403
6.5865 -3.7596
6.6165 -3.7789
6.6466 -3.7982
6.6767 -3.8176
6.7068 -3.8369
6.7368 -3.8563
6.7669 -3.8756
6.7970 -3.8950
6.8271 -3.9144
6.8571 -3.9339
6.8872 -3.9533
6.9173 -3.9727
6.9474 -3.9922
6.9774 -4.0116
7.0075 -4.0311
7.0376 -4.0506
7.0677 -4.0701
7.0977 -4.0896
7.1278 -4.1091
7.1579 -4.1287
7.1880 -4.1482
7.2180 -4.1677
7.2481 -4.1873
7.2782 -4.2069
7.3083 -4.2265
7.3383 -4.2460
7.3684 -4.2656
7.3985 -4.2852
7.4286 -4.3049
7.4586 -4.3245
7.4887 -4.3441
7.5188 -4.3638
7.5489 -4.3834
7.5789 -4.4031
7.6090 -4.4227
7.6391 -4.4424
7.6692 -4.4621
7.6992 -4.4818
7.7293 -4.5015
7.7594 -4.5212
7.7895 -4.5409
7.8195 -4.5606
7.8496 -4.5804
7.8797 -4.6001
7.9098 -4.6198
7.9398 -4.6396
7.9699 -4.6593
8.0000 -4.6791
8.0301 -4.6989
8.0602 -4.7186
8.0902 -4.7384
8.1203 -4.7582
8.1504 -4.7780
8.1805 -4.7978
8.2105 -4.8176
8.2406 -4.8374
8.2707 -4.8572
8.3008 -4.8770
8.3308 -4.8968
8.3609 -4.9167
8.3910 -4.9365
8.4211 -4.9563
8.4511 -4.9762
8.4812 -4.9960
8.5113 -5.0159
8.5414 -5.0357
8.5714 -5.0556
8.6015 -5.0754
8.6316 -5.0953
8.6617 -5.1152
8.6917 -5.1350
8.7218 -5.1549
8.7519 -5.1748
8.7820 -5.1947
8.8120 -5.2146
8.8421 -5.2345
8.8722 -5.2544
8.9023 -5.2743
8.9323 -5.2942
8.9624 -5.3141
8.9925 -5.3340
9.0226 -5.3539
9.0526 -5.3738
9.0827 -5.3937
9.1128 -5.4137
9.1429 -5.4336
9.1729 -5.4535
9.2030 -5.4734
9.2331 -5.4934
9.2632 -5.5133
9.2932 -5.5332
9.3233 -5.5532
9.3534 -5.5731
9.3835 -5.5931
9.4135 -5.6130
9.4436 -5.6330
9.4737 -5.6529
9.5038 -5.6729
9.5338 -5.6928
9.5639 -5.7128
9.5940 -5.7327
9.6241 -5.7527
9.6541 -5.7727
9.6842 -5.7926
9.7143 -5.8126
9.7444 -5.8326
9.7744 -5.8525
9.8045 -5.8725
9.8346 -5.8925
9.8647 -5.9125
9.8947 -5.9324
9.9248 -5.9524
9.9549 -5.9724
9.9850 -5.9924
10.0150 -6.0124
10.0451 -6.0324
10.0752 -6.0523
10.1053 -6.0723
10.1353 -6.0923
10.1654 -6.1123
10.1955 -6.1323
10.2256 -6.1523
10.2556 -6.1723
10.2857 -6.1923
10.3158 -6.2123
10.3459 -6.2323
10.3759 -6.2523
10.4060 -6.2723
10.4361 -6.2923
10.4662 -6.3123
10.4962 -6.3323
10.5263 -6.3523
10.5564 -6.3723
10.5865 -6.3923
10.6165 -6.4123
10.6466 -6.4323
10.6767 -6.4524
10.7068 -6.4724
10.7368 -6.4924
10.7669 -6.5124
10.7970 -6.5324
10.8271 -6.5524
10.8571 -6.5724
10.8872 -6.5925
10.9173 -6.6125
10.9474 -6.6325
10.9774 -6.6525
11.0075 -6.6725
11.0376 -6.6925
11.0677 -6.7126
11.0977 -6.7326
11.1278 -6.7526
11.1579 -6.7726
11.1880 -6.7927
11.2180 -6.8127
11.2481 -6.8327
11.2782 -6.8527
11.3083 -6.8728
11.3383 -6.8928
11.3684 -6.9128
11.3985 -6.9328
11.4286 -6.9529
11.4586 -6.9729
11.4887 -6.9929
11.5188 -7.0129
11.5489 -7.0330
11.5789 -7.0530
11.6090 -7.0730
11.6391 -7.0931
11.6692 -7.1131
11.6992 -7.1331
11.7293 -7.1532
11.7594 -7.1732
11.7895 -7.1932
11.8195 -7.2133
11.8496 -7.2333
11.8797 -7.2533
11.9098 -7.2734
11.9398 -7.2934
11.9699 -7.3134
12.0000 -7.3335


==> figures/data/f3_th2.dat <==
0.0000 -1.8062
0.0301 -1.8062
0.0602 -1.8062
0.0902 -1.8062
0.1203 -1.8062
0.1504 -1.8062
0.1805 -1.8062
0.2105 -1.8062
0.2406 -1.8062
0.2707 -1.8062
0.3008 -1.8062
0.3308 -1.8062
0.3609 -1.8062
0.3910 -1.8062
0.4211 -1.8062
0.4511 -1.8062
0.4812 -1.8062
0.5113 -1.8062
0.5414 -1.8062
0.5714 -1.8062
0.6015 -1.8062
0.6316 -1.8062
0.6617 -1.8062
0.6917 -1.8062
0.7218 -1.8062
0.7519 -1.8062
0.7820 -1.8062
0.8120 -1.8062
0.8421 -1.8062
0.8722 -1.8062
0.9023 -1.8062
0.9323 -1.8062
0.9624 -1.8062
0.9925 -1.8062
1.0226 -1.8062
1.0526 -1.8062
1.0827 -1.8062
1.1128 -1.8062
1.1429 -1.8062
1.1729 -1.8062
1.2030 -1.8062
1.2331 -1.8062
1.2632 -1.8062
1.2932 -1.8062
1.3233 -1.8062
1.3534 -1.8062
1.3835 -1.8062
1.4135 -1.8062
1.4436 -1.8062
1.4737 -1.8062
1.5038 -1.8062
1.5338 -1.8062
1.5639 -1.8062
1.5940 -1.8062
1.6241 -1.8062
1.6541 -1.8062
1.6842 -1.8062
1.7143 -1.8062
1.7444 -1.8062
1.7744 -1.8062
1.8045 -1.8062
1.8346 -1.8062
1.8647 -1.8062
1.8947 -1.8062
1.9248 -1.8062
1.9549 -1.8062
1.9850 -1.8062
2.0150 -1.8062
2.0451 -1.8062
2.0752 -1.8062
2.1053 -1.8062
2.1353 -1.8062
2.1654 -1.8062
2.1955 -1.8062
2.2256 -1.8062
2.2556 -1.8062
2.2857 -1.8062
2.3158 -1.8062
2.3459 -1.8062
2.3759 -1.8062
2.4060 -1.8062
2.4361 -1.8062
2.4662 -1.8062
2.4962 -1.8062
2.5263 -1.8062
2.5564 -1.8062
2.5865 -1.8062
2.6165 -1.8062
2.6466 -1.8062
2.6767 -1.8062
2.7068 -1.8062
2.7368 -1.8062
2.7669 -1.8062
2.7970 -1.8062
2.8271 -1.8062
2.8571 -1.8062
2.8872 -1.8062
2.9173 -1.8062
2.9474 -1.8062
2.9774 -1.8062
3.0075 -1.8062
3.0376 -1.8062
3.0677 -1.8062
3.0977 -1.8062
3.1278 -1.8062
3.1579 -1.8062
3.1880 -1.8062
3.2180 -1.8062
3.2481 -1.8062
3.2782 -1.8062
3.3083 -1.8062
3.3383 -1.8062
3.3684 -1.8062
3.3985 -1.8062
3.4286 -1.8062
3.4586 -1.8062
3.4887 -1.8062
3.5188 -1.8062
3.5489 -1.8062
3.5789 -1.8062
3.6090 -1.8215
3.6391 -1.8368
3.6692 -1.8522
3.6992 -1.8675
3.7293 -1.8828
3.7594 -1.8982
3.7895 -1.9135
3.8195 -1.9289
3.8496 -1.9443
3.8797 -1.9596
3.9098 -1.9750
3.9398 -1.9904
3.9699 -2.0058
4.0000 -2.0212
4.0301 -2.0366
4.0602 -2.0520
4.0902 -2.0674
4.1203 -2.0828
4.1504 -2.0982
4.1805 -2.1137
4.2105 -2.1291
4.2406 -2.1445
4.2707 -2.1600
4.3008 -2.1754
4.3308 -2.1909
4.3609 -2.2064
4.3910 -2.2218
4.4211 -2.2373
4.4511 -2.2528
4.4812 -2.2683
4.5113 -2.2838
4.5414 -2.2993
4.5714 -2.3149
4.6015 -2.3304
4.6316 -2.3459
4.6617 -2.3615
4.6917 -2.3770
4.7218 -2.3926
4.7519 -2.4082
4.7820 -2.4237
4.8120 -2.4393
4.8421 -2.4549
4.8722 -2.4705
4.9023 -2.4861
4.9323 -2.5018
4.9624 -2.5174
4.9925 -2.5330
5.0226 -2.5487
5.0526 -2.5644
5.0827 -2.5800
5.1128 -2.5957
5.1429 -2.6114
5.1729 -2.6271
5.2030 -2.6428
5.2331 -2.6585
5.2632 -2.6743
5.2932 -2.6900
5.3233 -2.7058
5.3534 -2.7215
5.3835 -2.7373
5.4135 -2.7531
5.4436 -2.7689
5.4737 -2.7847
5.5038 -2.8006
5.5338 -2.8164
5.5639 -2.8322
5.5940 -2.8481
5.6241 -2.8640
5.6541 -2.8799
5.6842 -2.8958
5.7143 -2.9117
5.7444 -2.9276
5.7744 -2.9436
5.8045 -2.9595
5.8346 -2.9755
5.8647 -2.9915
5.8947 -3.0075
5.9248 -3.0235
5.9549 -3.0395
5.9850 -3.0556
6.0150 -3.0716
6.0451 -3.0877
6.0752 -3.1038
6.1053 -3.1199
6.1353 -3.1360
6.1654 -3.1521
6.1955 -3.1683
6.2256 -3.1844
6.2556 -3.2006
6.2857 -3.2168
6.3158 -3.2330
6.3459 -3.2493
6.3759 -3.2655
6.4060 -3.2818
6.4361 -3.2981
6.4662 -3.3144
6.4962 -3.3307
6.5263 -3.3470
6.5564 -3.3634
6.5865 -3.3798
6.6165 -3.3962
6.6466 -3.4126
6.6767 -3.4290
6.7068 -3.4455
6.7368 -3.4619
6.7669 -3.4784
6.7970 -3.4949
6.8271 -3.5114
6.8571 -3.5280
6.8872 -3.5446
6.9173 -3.5612
6.9474 -3.5778
6.9774 -3.5944
7.0075 -3.6110
7.0376 -3.6277
7.0677 -3.6444
7.0977 -3.6611
7.1278 -3.6779
7.1579 -3.6946
7.1880 -3.7114
7.2180 -3.7282
7.2481 -3.7450
7.2782 -3.7619
7.3083 -3.7787
7.3383 -3.7956
7.3684 -3.8125
7.3985 -3.8295
7.4286 -3.8464
7.4586 -3.8634
7.4887 -3.8804
7.5188 -3.8975
7.5489 -3.9145
7.5789 -3.9316
7.6090 -3.9487
7.6391 -3.9658
7.6692 -3.9830
7.6992 -4.0002
7.7293 -4.0173
7.7594 -4.0346
7.7895 -4.0518
7.8195 -4.0691
7.8496 -4.0864
7.8797 -4.1037
7.9098 -4.1211
7.9398 -4.1384
7.9699 -4.1558
8.0000 -4.1732
8.0301 -4.1907
8.0602 -4.2082
8.0902 -4.2257
8.1203 -4.2432
8.1504 -4.2607
8.1805 -4.2783
8.2105 -4.2959
8.2406 -4.3135
8.2707 -4.3312
8.3008 -4.3488
8.3308 -4.3665
8.3609 -4.3843
8.3910 -4.4020
8.4211 -4.4198
8.4511 -4.4376
8.4812 -4.4554
8.5113 -4.4733
8.5414 -4.4911
8.5714 -4.5090
8.6015 -4.5270
8.6316 -4.5449
8.6617 -4.5629
8.6917 -4.5809
8.7218 -4.5989
8.7519 -4.6170
8.7820 -4.6351
8.8120 -4.6532
8.8421 -4.6713
8.8722 -4.6895
8.9023 -4.7076
8.9323 -4.7258
8.9624 -4.7441
8.9925 -4.7623
9.0226 -4.7806
9.0526 -4.7989
9.0827 -4.8172
9.1128 -4.8355
9.1429 -4.8539
9.1729 -4.8723
9.2030 -4.8907
9.2331 -4.9092
9.2632 -4.9276
9.2932 -4.9461
9.3233 -4.9646
9.3534 -4.9832
9.3835 -5.0017
9.4135 -5.0203
9.4436 -5.0389
9.4737 -5.0575
9.5038 -5.0762
9.5338 -5.0948
9.5639 -5.1135
9.5940 -5.1322
9.6241 -5.1509
9.6541 -5.1697
9.6842 -5.1885
9.7143 -5.2072
9.7444 -5.2261
9.7744 -5.2449
9.8045 -5.2637
9.8346 -5.2826
9.8647 -5.3015
9.8947 -5.3204
9.9248 -5.3393
9.9549 -5.3583
9.9850 -5.3773
10.0150 -5.3962
10.0451 -5.4152
10.0752 -5.4343
10.1053 -5.4533
10.1353 -5.4724
10.1654 -5.4914
10.1955 -5.5105
10.2256 -5.5296
10.2556 -5.5487
10.2857 -5.5679
10.3158 -5.5870
10.3459 -5.6062
10.3759 -5.6254
10.4060 -5.6446
10.4361 -5.6638
10.4662 -5.6831
10.4962 -5.7023
10.5263 -5.7216
10.5564 -5.7409
10.5865 -5.7602
10.6165 -5.7795
10.6466 -5.7988
10.6767 -5.8181
10.7068 -5.8375
10.7368 -5.8568
10.7669 -5.8762
10.7970 -5.8956
10.8271 -5.9150
10.8571 -5.9344
10.8872 -5.9538
10.9173 -5.9733
10.9474 -5.9927
10.9774 -6.0122
11.0075 -6.0317
11.0376 -6.0511
11.0677 -6.0706
11.0977 -6.0901
11.1278 -6.1097
11.1579 -6.1292
11.1880 -6.1487
11.2180 -6.1683
11.2481 -6.1878
11.2782 -6.2074
11.3083 -6.2270
11.3383 -6.2466
11.3684 -6.2662
11.3985 -6.2858
11.4286 -6.3054
11.4586 -6.3250
11.4887 -6.3447
11.5188 -6.3643
11.5489 -6.3839
11.5789 -6.4036
11.6090 -6.4233
11.6391 -6.4429
11.6692 -6.4626
11.6992 -6.4823
11.7293 -6.5020
11.7594 -6.5217
11.7895 -6.5414
11.8195 -6.5612
11.8496 -6.5809
11.8797 -6.6006
11.9098 -6.6203
11.9398 -6.6401
11.9699 -6.6598
12.0000 -6.6796

